Semantic Labelling and Learning for Parity Game Solving in LTL Synthesis

We propose "semantic labelling" as a novel ingredient for solving games in the context of LTL synthesis. It exploits recent advances in the automata-based approach, yielding more information for each state of the generated parity game than the game graph can capture. We utilize this extra information to improve standard approaches as follows. (i) Compared to strategy improvement (SI) with random initial strategy, a more informed initialization often yields a winning strategy directly without any computation. (ii) This initialization makes SI also yield smaller solutions. (iii) While Q-learning on the game graph turns out not too efficient, Q-learning with the semantic information becomes competitive to SI. Since already the simplest heuristics achieve significant improvements the experimental results demonstrate the utility of semantic labelling. This extra information opens the door to more advanced learning approaches both for initialization and improvement of strategies.

==> data/pseudo-reach-ql.txt <==
6,0.002083
16,0.004167
19,0.006250
19,0.010417
21,0.012500
29,0.014583
32,0.016667
37,0.018750
38,0.020833
41,0.022917
46,0.025000
46,0.027083
47,0.029167
48,0.031250
52,0.033333
55,0.035417
59,0.037500
64,0.039583
67,0.041667
73,0.045833
102,0.050000
104,0.052083
121,0.056250
130,0.058333
140,0.060417
254,0.062500
298,0.064583
324,0.066667
339,0.068750
341,0.070833
358,0.072917
363,0.075000
384,0.079167
479,0.081250
495,0.083333
537,0.085417
539,0.087500
545,0.089583
551,0.091667
554,0.093750
562,0.095833
567,0.097917
568,0.100000
581,0.102083
583,0.104167
607,0.106250
612,0.108333
615,0.110417
620,0.112500
634,0.114583
654,0.116667
688,0.118750
693,0.120833
697,0.122917
717,0.125000
727,0.127083
737,0.129167
809,0.131250
816,0.133333
843,0.135417
874,0.137500
877,0.139583
881,0.141667
895,0.143750
918,0.145833
928,0.147917
934,0.150000
939,0.152083
941,0.154167
949,0.156250
959,0.158333
972,0.160417
973,0.162500
977,0.164583
995,0.166667
1028,0.168750
1059,0.172917
1069,0.177083
1077,0.179167
1080,0.181250
1083,0.183333
1096,0.185417
1105,0.187500
1106,0.189583
1124,0.191667
1126,0.193750
1131,0.195833
1136,0.197917
1138,0.200000
1147,0.202083
1168,0.204167
1170,0.206250
1186,0.208333
1201,0.210417
1206,0.212500
1208,0.214583
1247,0.216667
1254,0.218750
1261,0.220833
1265,0.222917
1282,0.225000
1284,0.227083
1291,0.229167
1295,0.231250
1319,0.233333
1337,0.235417
1351,0.237500
1361,0.239583
1365,0.243750
1374,0.245833
1384,0.247917
1386,0.250000
1387,0.252083
1389,0.254167
1395,0.256250
1399,0.258333
1405,0.262500
1415,0.264583
1416,0.268750
1423,0.270833
1424,0.272917
1429,0.277083
1431,0.279167
1445,0.281250
1449,0.283333
1479,0.285417
1487,0.289583
1490,0.291667
1493,0.293750
1495,0.295833
1497,0.297917
1498,0.300000
1502,0.302083
1506,0.304167
1507,0.306250
1528,0.308333
1533,0.310417
1538,0.312500
1545,0.314583
1548,0.316667
1552,0.318750
1559,0.320833
1568,0.322917
1577,0.325000
1584,0.329167
1595,0.331250
1596,0.333333
1598,0.335417
1612,0.337500
1634,0.339583
1639,0.341667
1641,0.345833
1643,0.347917
1653,0.350000
1660,0.352083
1664,0.354167
1665,0.356250
1670,0.358333
1682,0.360417
1687,0.362500
1705,0.364583
1708,0.366667
1732,0.368750
1733,0.370833
1738,0.372917
1750,0.375000
1752,0.377083
1757,0.379167
1766,0.383333
1769,0.385417
1779,0.389583
1782,0.391667
1783,0.393750
1806,0.395833
1809,0.397917
1816,0.400000
1819,0.402083
1821,0.404167
1827,0.406250
1846,0.408333
1847,0.410417
1851,0.412500
1855,0.414583
1875,0.416667
1879,0.418750
1880,0.420833
1883,0.422917
1897,0.425000
1904,0.427083
1908,0.429167
1909,0.431250
1910,0.433333
1915,0.435417
1935,0.437500
1954,0.439583
1957,0.441667
1974,0.443750
1988,0.445833
1995,0.447917
1996,0.450000
2008,0.452083
2026,0.456250
2028,0.458333
2035,0.460417
2044,0.462500
2062,0.464583
2065,0.466667
2074,0.468750
2075,0.470833
2086,0.472917
2089,0.475000
2101,0.477083
2105,0.479167
2109,0.481250
2116,0.483333
2130,0.485417
2133,0.487500
2141,0.489583
2147,0.491667
2156,0.495833
2175,0.497917
2181,0.500000
2185,0.502083
2214,0.504167
2228,0.506250
2246,0.508333
2250,0.510417
2252,0.512500
2253,0.514583
2262,0.516667
2264,0.518750
2275,0.520833
2284,0.522917
2285,0.525000
2289,0.527083
2294,0.529167
2299,0.531250
2306,0.533333
2327,0.535417
2338,0.537500
2341,0.539583
2344,0.541667
2352,0.543750
2393,0.545833
2406,0.550000
2412,0.552083
2413,0.554167
2419,0.556250
2421,0.558333
2424,0.560417
2447,0.562500
2450,0.564583
2463,0.566667
2473,0.568750
2483,0.570833
2493,0.572917
2495,0.575000
2529,0.577083
2544,0.581250
2554,0.583333
2557,0.585417
2578,0.587500
2584,0.589583
2614,0.591667
2618,0.593750
2630,0.595833
2640,0.597917
2645,0.600000
2675,0.602083
2694,0.604167
2696,0.606250
2712,0.608333
2716,0.610417
2719,0.612500
2722,0.614583
2723,0.618750
2729,0.620833
2736,0.622917
2737,0.625000
2749,0.627083
2752,0.629167
2761,0.631250
2780,0.633333
2787,0.635417
2799,0.637500
2802,0.639583
2811,0.641667
2825,0.643750
2835,0.645833
2879,0.647917
2880,0.650000
2881,0.654167
2884,0.656250
2886,0.658333
2898,0.660417
2920,0.662500
2934,0.664583
2935,0.668750
2947,0.670833
2973,0.672917
2977,0.675000
2987,0.677083
3007,0.679167
3030,0.681250
3039,0.683333
3082,0.685417
3084,0.687500
3092,0.689583
3125,0.691667
3136,0.693750
3181,0.695833
3218,0.697917
3220,0.700000
3259,0.702083
3266,0.704167
3272,0.706250
3296,0.708333
3375,0.710417
3386,0.712500
3392,0.714583
3402,0.718750
3435,0.720833
3449,0.722917
3475,0.725000
3482,0.727083
3512,0.729167
3539,0.731250
3587,0.733333
3595,0.735417
3597,0.737500
3627,0.739583
3638,0.741667
3688,0.743750
3701,0.745833
3712,0.747917
3720,0.750000
3747,0.752083
3766,0.754167
3780,0.756250
3795,0.758333
3809,0.760417
3838,0.762500
3859,0.764583
3893,0.766667
3943,0.768750
3967,0.770833
3988,0.772917
4026,0.775000
4085,0.777083
4126,0.779167
4128,0.781250
4149,0.783333
4218,0.785417
4251,0.787500
4294,0.789583
4310,0.791667
4325,0.793750
4412,0.795833
4476,0.797917
4483,0.800000
4531,0.802083
4627,0.804167
4687,0.806250
4712,0.808333
4769,0.810417
4779,0.812500
4790,0.814583
4831,0.816667
4862,0.818750
4874,0.820833
5026,0.822917
5115,0.825000
5138,0.827083
5142,0.829167
5271,0.831250
5278,0.833333
5428,0.835417
5466,0.837500
5644,0.839583
5869,0.841667
5878,0.843750
5985,0.845833
6038,0.847917
6157,0.850000
6276,0.852083
6304,0.854167
6374,0.856250
6383,0.858333
6418,0.860417
6475,0.862500
6627,0.864583
6662,0.866667
6697,0.868750
6718,0.870833
6758,0.872917
6812,0.875000
6990,0.877083
7064,0.879167
7099,0.881250
7153,0.883333
7584,0.885417
7653,0.887500
7775,0.889583
7819,0.891667
8086,0.893750
8131,0.895833
8210,0.897917
8212,0.900000
8242,0.902083
8611,0.904167
8672,0.906250
8713,0.908333
8771,0.912500
8829,0.914583
9009,0.916667
9034,0.918750
9269,0.920833
9434,0.922917
9601,0.925000
10000,0.927083
10210,0.929167
10226,0.931250
10519,0.933333
10594,0.935417
10806,0.937500
10925,0.939583
10953,0.941667
11032,0.943750
11178,0.945833
11211,0.947917
11404,0.950000
11433,0.952083
11784,0.954167
11877,0.956250
11886,0.958333
11968,0.960417
11986,0.962500
12120,0.964583
12305,0.966667
12600,0.968750
12619,0.970833
12772,0.972917
12887,0.975000
13495,0.977083
13523,0.979167
13899,0.981250
14026,0.983333
14118,0.985417
14411,0.987500
14856,0.989583
15150,0.991667
18011,0.993750
19552,0.995833
19654,0.997917
26716,1.000000


==> data/pseudo-reach-ql_prio.txt <==
6,0.006250
11,0.010417
16,0.012500
21,0.014583
28,0.016667
28,0.018750
29,0.020833
37,0.022917
37,0.025000
38,0.027083
43,0.029167
46,0.031250
51,0.033333
52,0.037500
53,0.039583
55,0.041667
58,0.043750
60,0.045833
64,0.047917
66,0.050000
73,0.052083
82,0.054167
100,0.056250
103,0.058333
112,0.062500
179,0.064583
185,0.066667
187,0.068750
195,0.072917
265,0.075000
285,0.077083
296,0.079167
316,0.081250
333,0.083333
372,0.085417
413,0.089583
438,0.091667
456,0.093750
459,0.095833
468,0.097917
497,0.100000
513,0.102083
514,0.104167
526,0.106250
566,0.108333
568,0.110417
585,0.112500
588,0.114583
607,0.116667
617,0.118750
621,0.120833
654,0.122917
657,0.125000
659,0.127083
660,0.129167
678,0.131250
692,0.133333
729,0.135417
735,0.137500
745,0.139583
751,0.141667
754,0.143750
788,0.145833
808,0.147917
809,0.150000
837,0.152083
849,0.154167
884,0.156250
914,0.158333
919,0.162500
925,0.164583
930,0.166667
939,0.168750
974,0.170833
980,0.172917
987,0.175000
990,0.177083
1014,0.179167
1016,0.181250
1025,0.183333
1027,0.185417
1032,0.189583
1033,0.191667
1040,0.193750
1045,0.195833
1096,0.197917
1101,0.200000
1105,0.202083
1115,0.204167
1116,0.206250
1119,0.208333
1137,0.210417
1160,0.214583
1161,0.216667
1171,0.218750
1173,0.220833
1178,0.222917
1184,0.225000
1195,0.227083
1201,0.229167
1202,0.231250
1203,0.233333
1204,0.237500
1214,0.239583
1217,0.241667
1219,0.243750
1226,0.245833
1230,0.250000
1239,0.254167
1260,0.256250
1271,0.260417
1272,0.262500
1281,0.264583
1286,0.266667
1287,0.268750
1297,0.270833
1298,0.272917
1309,0.275000
1313,0.277083
1326,0.279167
1336,0.281250
1344,0.285417
1346,0.287500
1370,0.289583
1373,0.291667
1385,0.293750
1387,0.295833
1390,0.300000
1403,0.302083
1427,0.304167
1432,0.306250
1449,0.308333
1452,0.310417
1453,0.312500
1468,0.314583
1471,0.316667
1483,0.318750
1505,0.320833
1507,0.322917
1518,0.325000
1534,0.327083
1539,0.329167
1557,0.331250
1563,0.333333
1565,0.335417
1567,0.337500
1569,0.339583
1585,0.341667
1591,0.343750
1597,0.345833
1603,0.347917
1606,0.350000
1608,0.352083
1620,0.354167
1622,0.356250
1623,0.358333
1625,0.360417
1628,0.362500
1631,0.364583
1632,0.366667
1638,0.368750
1653,0.370833
1665,0.375000
1671,0.379167
1678,0.381250
1681,0.383333
1695,0.385417
1706,0.387500
1707,0.389583
1714,0.391667
1719,0.393750
1747,0.395833
1757,0.397917
1761,0.400000
1775,0.404167
1776,0.406250
1778,0.410417
1782,0.412500
1793,0.414583
1798,0.416667
1800,0.418750
1811,0.422917
1816,0.425000
1823,0.427083
1827,0.429167
1828,0.431250
1835,0.433333
1836,0.435417
1840,0.437500
1850,0.439583
1857,0.441667
1901,0.443750
1913,0.445833
1917,0.447917
1926,0.450000
1927,0.452083
1936,0.454167
1954,0.456250
1959,0.458333
1962,0.460417
1972,0.462500
1978,0.464583
1983,0.466667
1989,0.468750
1997,0.470833
2001,0.472917
2002,0.475000
2005,0.477083
2007,0.479167
2010,0.481250
2011,0.483333
2014,0.485417
2015,0.487500
2016,0.489583
2020,0.491667
2023,0.493750
2028,0.495833
2033,0.497917
2042,0.500000
2046,0.502083
2049,0.504167
2054,0.508333
2061,0.510417
2071,0.512500
2074,0.514583
2091,0.518750
2097,0.522917
2100,0.525000
2117,0.527083
2118,0.529167
2119,0.531250
2124,0.533333
2126,0.535417
2128,0.537500
2130,0.539583
2132,0.541667
2135,0.543750
2138,0.545833
2145,0.547917
2151,0.550000
2156,0.552083
2160,0.554167
2163,0.556250
2167,0.558333
2172,0.560417
2183,0.562500
2203,0.564583
2208,0.566667
2214,0.568750
2227,0.570833
2241,0.572917
2244,0.575000
2246,0.577083
2247,0.579167
2255,0.583333
2259,0.585417
2261,0.587500
2274,0.589583
2285,0.593750
2287,0.595833
2290,0.597917
2307,0.602083
2312,0.604167
2317,0.606250
2320,0.608333
2322,0.610417
2342,0.612500
2349,0.614583
2351,0.616667
2360,0.618750
2365,0.620833
2368,0.622917
2376,0.625000
2388,0.627083
2416,0.629167
2438,0.631250
2441,0.633333
2451,0.635417
2472,0.637500
2512,0.639583
2524,0.641667
2532,0.643750
2549,0.645833
2551,0.647917
2552,0.650000
2556,0.652083
2558,0.654167
2562,0.656250
2563,0.658333
2564,0.660417
2577,0.662500
2579,0.664583
2585,0.666667
2600,0.670833
2614,0.672917
2626,0.675000
2635,0.677083
2637,0.679167
2642,0.681250
2663,0.683333
2669,0.685417
2709,0.687500
2723,0.689583
2731,0.691667
2734,0.693750
2763,0.695833
2776,0.697917
2787,0.700000
2790,0.702083
2797,0.704167
2804,0.706250
2824,0.708333
2858,0.710417
2896,0.712500
2925,0.714583
2928,0.716667
2958,0.718750
2965,0.720833
2978,0.722917
2993,0.725000
3026,0.727083
3031,0.729167
3050,0.731250
3053,0.733333
3056,0.735417
3060,0.737500
3068,0.739583
3091,0.741667
3094,0.743750
3097,0.745833
3112,0.747917
3159,0.752083
3179,0.754167
3200,0.756250
3206,0.758333
3236,0.760417
3239,0.762500
3280,0.764583
3303,0.766667
3307,0.768750
3313,0.770833
3344,0.772917
3380,0.775000
3409,0.777083
3424,0.779167
3445,0.781250
3463,0.783333
3471,0.785417
3499,0.787500
3520,0.789583
3537,0.791667
3546,0.793750
3548,0.795833
3569,0.797917
3588,0.800000
3591,0.802083
3609,0.804167
3615,0.806250
3707,0.808333
3729,0.810417
3755,0.812500
3763,0.814583
3847,0.816667
3892,0.818750
3948,0.820833
3965,0.822917
3968,0.825000
4001,0.827083
4123,0.829167
4195,0.831250
4202,0.833333
4279,0.835417
4303,0.839583
4305,0.841667
4371,0.843750
4494,0.845833
4633,0.847917
4687,0.850000
4786,0.852083
4834,0.854167
4883,0.856250
4906,0.858333
4930,0.860417
5050,0.862500
5057,0.864583
5198,0.866667
5208,0.868750
5278,0.870833
5353,0.872917
5374,0.875000
5425,0.879167
5440,0.881250
5486,0.883333
5544,0.885417
5546,0.887500
5729,0.889583
5735,0.891667
6058,0.893750
6059,0.895833
6070,0.897917
6144,0.900000
6181,0.902083
6315,0.904167
6333,0.906250
6338,0.908333
6454,0.910417
6485,0.912500
6521,0.914583
6682,0.916667
6737,0.918750
6847,0.920833
6948,0.922917
7039,0.925000
7066,0.927083
7331,0.929167
7402,0.931250
7442,0.933333
7507,0.935417
7509,0.937500
7557,0.939583
7697,0.941667
7732,0.943750
7789,0.945833
8192,0.947917
8218,0.950000
8273,0.952083
8660,0.954167
8917,0.956250
9069,0.958333
9113,0.960417
9775,0.962500
9827,0.964583
10834,0.966667
10878,0.968750
10887,0.970833
10953,0.972917
11390,0.975000
11495,0.977083
11991,0.979167
13747,0.981250
13792,0.983333
13915,0.985417
14005,0.987500
14074,0.989583
14385,0.991667
15741,0.993750
16711,0.995833
26846,0.997917



==> data/pseudo-reach-ql_sem.txt <==
4,0.002083
4,0.012500
6,0.016667
8,0.018750
8,0.022917
10,0.027083
10,0.035417
11,0.045833
16,0.056250
16,0.058333
17,0.068750
19,0.079167
19,0.089583
19,0.100000
19,0.120833
19,0.131250
19,0.141667
22,0.143750
23,0.150000
23,0.154167
24,0.156250
24,0.158333
26,0.168750
26,0.179167
27,0.185417
27,0.187500
28,0.197917
28,0.208333
28,0.218750
28,0.229167
28,0.239583
28,0.250000
28,0.260417
32,0.262500
36,0.268750
37,0.279167
37,0.289583
37,0.300000
37,0.310417
37,0.320833
38,0.322917
41,0.325000
42,0.329167
42,0.339583
42,0.341667
43,0.343750
43,0.345833
44,0.352083
44,0.356250
45,0.358333
45,0.360417
46,0.366667
46,0.377083
46,0.387500
46,0.397917
46,0.408333
46,0.410417
47,0.412500
47,0.414583
48,0.416667
48,0.418750
49,0.420833
49,0.422917
50,0.425000
51,0.427083
52,0.429167
54,0.431250
55,0.441667
55,0.445833
55,0.456250
55,0.466667
56,0.477083
64,0.487500
64,0.497917
73,0.508333
73,0.518750
82,0.529167
87,0.531250
93,0.533333
95,0.535417
99,0.537500
100,0.539583
101,0.550000
102,0.552083
104,0.556250
105,0.558333
106,0.560417
108,0.562500
126,0.564583
136,0.575000
142,0.577083
142,0.579167
158,0.581250
191,0.583333
201,0.585417
213,0.587500
222,0.589583
234,0.591667
251,0.593750
308,0.595833
316,0.597917
320,0.600000
335,0.602083
396,0.604167
398,0.606250
417,0.608333
423,0.612500
470,0.614583
486,0.616667
491,0.618750
511,0.620833
526,0.622917
537,0.625000
540,0.627083
544,0.629167
547,0.633333
552,0.635417
562,0.637500
577,0.639583
579,0.641667
586,0.643750
590,0.645833
593,0.647917
599,0.650000
623,0.652083
630,0.654167
666,0.656250
671,0.658333
695,0.660417
726,0.662500
727,0.664583
729,0.666667
737,0.668750
744,0.670833
750,0.672917
751,0.675000
761,0.677083
776,0.679167
793,0.681250
820,0.683333
822,0.685417
848,0.687500
860,0.689583
863,0.691667
906,0.693750
914,0.695833
933,0.697917
937,0.700000
944,0.702083
948,0.704167
967,0.706250
971,0.708333
994,0.710417
1005,0.712500
1034,0.714583
1063,0.716667
1102,0.718750
1105,0.720833
1112,0.722917
1140,0.725000
1149,0.727083
1155,0.729167
1169,0.731250
1181,0.733333
1184,0.735417
1189,0.737500
1197,0.739583
1199,0.743750
1207,0.745833
1217,0.747917
1219,0.750000
1241,0.752083
1261,0.754167
1273,0.756250
1279,0.758333
1307,0.760417
1314,0.762500
1337,0.764583
1352,0.766667
1358,0.768750
1408,0.770833
1429,0.772917
1475,0.775000
1493,0.777083
1502,0.779167
1508,0.781250
1526,0.783333
1543,0.785417
1546,0.787500
1550,0.789583
1568,0.791667
1580,0.793750
1589,0.795833
1598,0.797917
1606,0.800000
1670,0.802083
1699,0.804167
1748,0.806250
1752,0.808333
1763,0.812500
1790,0.814583
1815,0.816667
1817,0.818750
1823,0.820833
1859,0.822917
1869,0.825000
1920,0.827083
1950,0.829167
1992,0.831250
2003,0.833333
2004,0.837500
2010,0.839583
2049,0.841667
2054,0.843750
2069,0.845833
2132,0.847917
2169,0.850000
2173,0.852083
2180,0.854167
2222,0.856250
2237,0.858333
2286,0.860417
2301,0.862500
2305,0.864583
2331,0.866667
2336,0.868750
2353,0.870833
2366,0.872917
2371,0.875000
2391,0.877083
2434,0.879167
2446,0.881250
2450,0.883333
2509,0.885417
2555,0.887500
2560,0.889583
2563,0.891667
2566,0.893750
2572,0.895833
2658,0.897917
2776,0.900000
2791,0.902083
2901,0.904167
2944,0.906250
2964,0.908333
2980,0.910417
3093,0.912500
3101,0.914583
3110,0.916667
3118,0.920833
3156,0.922917
3209,0.925000
3234,0.927083
3241,0.929167
3270,0.931250
3343,0.933333
3390,0.935417
3420,0.937500
3555,0.939583
3755,0.941667
3820,0.943750
3840,0.945833
3919,0.947917
4023,0.950000
4129,0.952083
4359,0.954167
4386,0.956250
5209,0.958333
5221,0.960417
5271,0.962500
5347,0.964583
5705,0.966667
6703,0.968750
7145,0.970833
8466,0.972917
8517,0.975000
9698,0.977083
9758,0.979167
10176,0.981250
12549,0.983333
12602,0.985417
13265,0.987500
13677,0.989583
14504,0.991667
18203,0.993750
21157,0.995833
59656,0.997917



==> data/pseudo-reach-safe-ql.txt <==
6,0.001047
16,0.002094
17,0.003141
19,0.004188
19,0.006283
21,0.007330
22,0.008377
23,0.010471
24,0.011518
29,0.012565
32,0.013613
37,0.014660
38,0.015707
41,0.016754
46,0.017801
46,0.018848
47,0.019895
48,0.020942
49,0.021990
52,0.023037
55,0.024084
59,0.025131
64,0.026178
67,0.027225
73,0.029319
102,0.031414
104,0.032461
121,0.034555
130,0.035602
140,0.036649
226,0.037696
229,0.038743
254,0.040838
255,0.041885
266,0.042932
280,0.043979
285,0.045026
298,0.046073
299,0.047120
312,0.048168
324,0.049215
324,0.050262
332,0.051309
339,0.052356
341,0.053403
355,0.054450
358,0.055497
363,0.056545
384,0.058639
390,0.059686
407,0.060733
420,0.061780
434,0.062827
438,0.063874
444,0.064921
448,0.065969
458,0.067016
479,0.068063
495,0.069110
506,0.070157
513,0.071204
533,0.072251
537,0.073298
539,0.074346
545,0.075393
551,0.076440
554,0.077487
562,0.079581
567,0.080628
568,0.081675
570,0.082723
574,0.083770
576,0.084817
581,0.085864
583,0.086911
601,0.087958
607,0.089005
612,0.090052
615,0.091099
620,0.092147
627,0.093194
634,0.094241
648,0.095288
654,0.096335
666,0.097382
679,0.098429
688,0.099476
693,0.100524
695,0.101571
697,0.102618
708,0.104712
712,0.105759
717,0.106806
718,0.107853
727,0.108901
737,0.109948
753,0.110995
757,0.113089
764,0.114136
769,0.115183
774,0.116230
776,0.117277
808,0.118325
809,0.120419
816,0.121466
818,0.122513
820,0.123560
828,0.124607
837,0.125654
843,0.126702
846,0.127749
859,0.128796
874,0.129843
877,0.130890
881,0.131937
885,0.132984
895,0.134031
918,0.135079
920,0.136126
922,0.137173
925,0.138220
928,0.139267
930,0.140314
934,0.141361
937,0.142408
939,0.143455
941,0.144503
949,0.145550
959,0.146597
966,0.147644
972,0.148691
973,0.149738
977,0.150785
986,0.151832
989,0.152880
995,0.153927
1006,0.154974
1007,0.156021
1012,0.157068
1022,0.158115
1024,0.160209
1028,0.161257
1036,0.162304
1057,0.163351
1059,0.165445
1069,0.167539
1077,0.168586
1080,0.169634
1083,0.170681
1096,0.171728
1098,0.172775
1105,0.173822
1106,0.174869
1108,0.175916
1114,0.176963
1124,0.178010
1126,0.179058
1131,0.180105
1136,0.181152
1138,0.182199
1139,0.183246
1141,0.184293
1144,0.185340
1147,0.186387
1148,0.187435
1155,0.188482
1168,0.189529
1170,0.190576
1181,0.191623
1186,0.192670
1193,0.193717
1198,0.194764
1201,0.195812
1202,0.196859
1204,0.197906
1206,0.198953
1208,0.200000
1211,0.201047
1217,0.202094
1247,0.203141
1251,0.204188
1254,0.205236
1261,0.206283
1265,0.207330
1282,0.208377
1284,0.209424
1287,0.210471
1291,0.211518
1292,0.212565
1295,0.213613
1300,0.215707
1314,0.216754
1318,0.217801
1319,0.218848
1326,0.219895
1334,0.220942
1337,0.221990
1351,0.223037
1353,0.225131
1358,0.226178
1361,0.227225
1365,0.229319
1366,0.230366
1373,0.231414
1374,0.232461
1375,0.233508
1376,0.234555
1382,0.235602
1384,0.236649
1386,0.237696
1387,0.238743
1389,0.239791
1393,0.240838
1395,0.241885
1399,0.242932
1402,0.243979
1405,0.246073
1409,0.247120
1413,0.248168
1415,0.250262
1416,0.252356
1423,0.253403
1424,0.254450
1429,0.256545
1431,0.258639
1440,0.259686
1445,0.260733
1446,0.261780
1449,0.262827
1451,0.263874
1453,0.264921
1459,0.265969
1460,0.267016
1474,0.268063
1479,0.269110
1486,0.270157
1487,0.272251
1490,0.274346
1493,0.275393
1495,0.276440
1496,0.277487
1497,0.278534
1498,0.279581
1500,0.280628
1502,0.281675
1505,0.282723
1506,0.283770
1507,0.284817
1511,0.285864
1518,0.286911
1525,0.287958
1528,0.289005
1532,0.290052
1533,0.292147
1534,0.293194
1538,0.294241
1545,0.295288
1548,0.296335
1552,0.297382
1555,0.298429
1559,0.300524
1568,0.301571
1577,0.302618
1584,0.304712
1586,0.305759
1588,0.306806
1593,0.307853
1595,0.308901
1596,0.309948
1598,0.310995
1600,0.312042
1601,0.313089
1603,0.314136
1612,0.315183
1622,0.316230
1628,0.317277
1630,0.318325
1634,0.319372
1639,0.320419
1641,0.322513
1643,0.323560
1648,0.324607
1650,0.325654
1653,0.326702
1657,0.327749
1660,0.328796
1664,0.330890
1665,0.334031
1666,0.335079
1669,0.336126
1670,0.337173
1673,0.338220
1678,0.339267
1682,0.340314
1687,0.341361
1693,0.343455
1698,0.344503
1705,0.345550
1707,0.346597
1708,0.347644
1713,0.348691
1721,0.349738
1732,0.350785
1733,0.351832
1738,0.352880
1750,0.353927
1752,0.354974
1755,0.356021
1757,0.357068
1759,0.358115
1760,0.359162
1762,0.360209
1765,0.361257
1766,0.363351
1769,0.364398
1779,0.366492
1782,0.367539
1783,0.368586
1792,0.369634
1793,0.371728
1802,0.372775
1804,0.374869
1806,0.375916
1809,0.376963
1816,0.378010
1819,0.379058
1821,0.380105
1827,0.381152
1837,0.382199
1844,0.383246
1846,0.384293
1847,0.387435
1851,0.390576
1854,0.391623
1855,0.392670
1875,0.393717
1879,0.394764
1880,0.395812
1881,0.396859
1883,0.397906
1897,0.398953
1899,0.400000
1902,0.402094
1904,0.404188
1908,0.405236
1909,0.406283
1910,0.408377
1915,0.411518
1916,0.412565
1924,0.413613
1925,0.414660
1932,0.415707
1933,0.416754
1935,0.418848
1944,0.419895
1947,0.420942
1948,0.421990
1954,0.423037
1957,0.425131
1962,0.426178
1974,0.427225
1978,0.428272
1982,0.429319
1986,0.430366
1988,0.431414
1995,0.433508
1996,0.434555
2005,0.435602
2008,0.436649
2018,0.437696
2026,0.439791
2028,0.440838
2035,0.441885
2040,0.442932
2044,0.443979
2051,0.445026
2060,0.446073
2062,0.447120
2065,0.448168
2068,0.449215
2070,0.450262
2074,0.451309
2075,0.452356
2086,0.453403
2089,0.454450
2095,0.455497
2101,0.456545
2105,0.458639
2106,0.459686
2109,0.460733
2113,0.461780
2116,0.462827
2121,0.463874
2130,0.464921
2133,0.465969
2141,0.467016
2147,0.469110
2148,0.470157
2153,0.471204
2156,0.473298
2165,0.474346
2167,0.475393
2172,0.476440
2175,0.477487
2181,0.478534
2184,0.479581
2185,0.480628
2192,0.481675
2197,0.482723
2201,0.483770
2204,0.484817
2212,0.485864
2214,0.486911
2228,0.487958
2238,0.489005
2246,0.490052
2249,0.491099
2250,0.492147
2252,0.493194
2253,0.495288
2262,0.496335
2264,0.497382
2271,0.498429
2275,0.499476
2284,0.500524
2285,0.501571
2289,0.502618
2294,0.503665
2299,0.504712
2301,0.505759
2306,0.506806
2327,0.507853
2336,0.508901
2338,0.509948
2341,0.510995
2344,0.513089
2352,0.514136
2354,0.515183
2362,0.516230
2370,0.517277
2393,0.518325
2402,0.519372
2406,0.521466
2409,0.522513
2412,0.524607
2413,0.525654
2416,0.526702
2419,0.527749
2421,0.528796
2424,0.529843
2435,0.530890
2441,0.531937
2447,0.532984
2450,0.534031
2457,0.535079
2458,0.536126
2463,0.537173
2466,0.538220
2473,0.539267
2483,0.540314
2485,0.541361
2493,0.542408
2495,0.543455
2523,0.544503
2529,0.545550
2544,0.547644
2554,0.549738
2557,0.550785
2565,0.551832
2575,0.552880
2578,0.553927
2584,0.556021
2585,0.557068
2588,0.558115
2595,0.559162
2604,0.560209
2611,0.561257
2614,0.562304
2618,0.563351
2622,0.564398
2630,0.565445
2636,0.566492
2640,0.567539
2645,0.568586
2652,0.569634
2661,0.570681
2663,0.571728
2675,0.572775
2694,0.573822
2696,0.574869
2710,0.575916
2712,0.576963
2716,0.578010
2719,0.579058
2722,0.580105
2723,0.582199
2729,0.583246
2733,0.584293
2735,0.586387
2736,0.587435
2737,0.588482
2746,0.589529
2749,0.590576
2752,0.591623
2759,0.592670
2761,0.593717
2772,0.594764
2780,0.595812
2787,0.597906
2799,0.598953
2802,0.600000
2811,0.601047
2818,0.602094
2825,0.603141
2830,0.604188
2835,0.605236
2856,0.606283
2875,0.607330
2879,0.608377
2880,0.609424
2881,0.612565
2884,0.613613
2886,0.614660
2890,0.615707
2898,0.616754
2908,0.617801
2909,0.618848
2917,0.619895
2920,0.620942
2922,0.621990
2928,0.623037
2934,0.624084
2935,0.626178
2943,0.627225
2947,0.628272
2961,0.629319
2973,0.630366
2977,0.631414
2987,0.632461
2990,0.633508
2994,0.634555
3004,0.635602
3007,0.636649
3012,0.637696
3030,0.638743
3038,0.639791
3039,0.641885
3046,0.642932
3051,0.643979
3068,0.645026
3082,0.646073
3084,0.647120
3092,0.648168
3101,0.649215
3120,0.650262
3121,0.651309
3125,0.653403
3136,0.654450
3141,0.655497
3143,0.656545
3152,0.657592
3154,0.658639
3181,0.659686
3203,0.660733
3218,0.661780
3220,0.662827
3242,0.663874
3247,0.664921
3259,0.665969
3266,0.667016
3272,0.668063
3282,0.669110
3296,0.670157
3319,0.671204
3344,0.672251
3350,0.673298
3375,0.675393
3380,0.676440
3386,0.677487
3392,0.678534
3402,0.680628
3407,0.681675
3432,0.682723
3435,0.683770
3449,0.684817
3475,0.685864
3482,0.686911
3512,0.687958
3513,0.689005
3515,0.690052
3539,0.691099
3562,0.692147
3587,0.693194
3595,0.694241
3597,0.695288
3608,0.696335
3627,0.697382
3630,0.698429
3638,0.699476
3658,0.700524
3660,0.701571
3668,0.702618
3688,0.703665
3701,0.704712
3712,0.705759
3720,0.706806
3723,0.707853
3747,0.708901
3766,0.709948
3780,0.710995
3787,0.712042
3795,0.713089
3809,0.714136
3838,0.715183
3855,0.716230
3859,0.717277
3865,0.718325
3893,0.719372
3904,0.720419
3908,0.721466
3922,0.722513
3925,0.723560
3943,0.724607
3967,0.725654
3970,0.726702
3985,0.727749
3988,0.728796
4026,0.729843
4033,0.730890
4047,0.731937
4059,0.732984
4075,0.734031
4080,0.736126
4085,0.737173
4126,0.738220
4128,0.739267
4149,0.740314
4161,0.741361
4164,0.742408
4218,0.743455
4251,0.744503
4294,0.746597
4301,0.747644
4302,0.748691
4307,0.749738
4310,0.750785
4317,0.751832
4325,0.752880
4412,0.753927
4449,0.754974
4476,0.756021
4482,0.757068
4483,0.758115
4488,0.759162
4490,0.760209
4492,0.761257
4531,0.762304
4532,0.763351
4557,0.764398
4566,0.765445
4587,0.766492
4593,0.767539
4627,0.768586
4644,0.769634
4648,0.770681
4653,0.771728
4687,0.772775
4697,0.773822
4712,0.774869
4721,0.775916
4769,0.776963
4779,0.778010
4790,0.780105
4791,0.781152
4804,0.782199
4831,0.783246
4852,0.784293
4862,0.785340
4874,0.786387
4883,0.787435
4890,0.788482
4963,0.789529
5026,0.790576
5115,0.791623
5117,0.792670
5132,0.793717
5138,0.794764
5142,0.795812
5185,0.796859
5271,0.797906
5278,0.798953
5287,0.800000
5304,0.801047
5317,0.802094
5324,0.803141
5351,0.804188
5353,0.805236
5358,0.806283
5361,0.807330
5364,0.808377
5366,0.809424
5387,0.810471
5423,0.811518
5428,0.812565
5433,0.813613
5443,0.814660
5466,0.815707
5548,0.816754
5604,0.817801
5644,0.818848
5700,0.819895
5841,0.820942
5869,0.821990
5878,0.823037
5955,0.824084
5985,0.825131
6038,0.826178
6142,0.827225
6157,0.828272
6170,0.829319
6276,0.830366
6304,0.831414
6374,0.832461
6383,0.833508
6418,0.834555
6475,0.835602
6627,0.836649
6662,0.837696
6697,0.838743
6703,0.839791
6716,0.840838
6718,0.841885
6758,0.842932
6799,0.843979
6812,0.845026
6840,0.846073
6867,0.847120
6990,0.848168
7064,0.849215
7099,0.850262
7112,0.851309
7153,0.852356
7435,0.853403
7450,0.854450
7462,0.855497
7584,0.856545
7653,0.857592
7775,0.858639
7819,0.859686
7825,0.860733
8020,0.861780
8086,0.862827
8131,0.863874
8210,0.864921
8212,0.865969
8242,0.867016
8372,0.868063
8379,0.869110
8409,0.870157
8461,0.871204
8491,0.872251
8611,0.873298
8672,0.874346
8685,0.875393
8713,0.876440
8733,0.877487
8771,0.879581
8829,0.880628
8960,0.881675
9009,0.882723
9034,0.883770
9111,0.884817
9153,0.885864
9265,0.886911
9269,0.887958
9379,0.889005
9434,0.890052
9601,0.891099
9814,0.892147
9922,0.893194
9923,0.894241
9973,0.895288
10000,0.896335
10046,0.897382
10153,0.898429
10210,0.899476
10226,0.900524
10359,0.901571
10424,0.902618
10486,0.903665
10519,0.904712
10594,0.905759
10630,0.906806
10634,0.907853
10787,0.908901
10806,0.909948
10857,0.910995
10865,0.912042
10925,0.913089
10953,0.914136
11032,0.915183
11178,0.916230
11205,0.917277
11210,0.918325
11211,0.919372
11214,0.920419
11215,0.921466
11236,0.922513
11275,0.923560
11404,0.924607
11433,0.925654
11478,0.926702
11504,0.927749
11592,0.928796
11662,0.929843
11678,0.930890
11716,0.931937
11784,0.932984
11876,0.934031
11877,0.935079
11886,0.936126
11899,0.937173
11968,0.938220
11986,0.939267
12064,0.940314
12120,0.941361
12151,0.942408
12172,0.943455
12189,0.944503
12197,0.945550
12251,0.946597
12305,0.947644
12529,0.948691
12600,0.949738
12619,0.950785
12688,0.951832
12721,0.952880
12772,0.953927
12887,0.954974
12973,0.956021
13062,0.957068
13064,0.958115
13103,0.959162
13419,0.960209
13478,0.961257
13495,0.962304
13506,0.963351
13523,0.964398
13899,0.965445
14026,0.966492
14118,0.967539
14411,0.968586
14519,0.969634
14600,0.970681
14856,0.971728
15150,0.972775
15332,0.973822
15382,0.974869
17513,0.975916
17840,0.976963
17978,0.978010
18011,0.979058
19199,0.980105
19552,0.981152
19654,0.982199
19778,0.983246
19977,0.984293
20789,0.985340
21356,0.986387
22162,0.987435
22519,0.988482
22558,0.989529
23021,0.990576
23084,0.991623
24711,0.992670
24952,0.993717
25466,0.994764
25525,0.995812
26716,0.996859
28208,0.997906
31063,0.998953
36118,1.000000


==> data/pseudo-reach-safe-ql_eps.txt <==
4,0.005225
4,0.010449
4,0.020899
4,0.026123
4,0.031348
4,0.036573
4,0.041797
4,0.047022
4,0.052247
4,0.057471
6,0.062696
6,0.067921
6,0.073145
6,0.078370
6,0.083595
6,0.089864
6,0.100313
6,0.105538
6,0.110763
6,0.115987
8,0.121212
8,0.124347
8,0.128527
8,0.133751
8,0.138976
8,0.144201
9,0.149425
10,0.154650
10,0.156740
10,0.158830
11,0.164054
11,0.169279
11,0.174504
11,0.176594
12,0.181818
12,0.187043
12,0.192268
13,0.193312
14,0.195402
14,0.200627
15,0.204807
16,0.205852
16,0.208986
16,0.214211
16,0.215256
16,0.220481
17,0.221526
17,0.222571
17,0.224660
17,0.229885
18,0.235110
19,0.240334
19,0.245559
19,0.250784
19,0.252874
19,0.258098
19,0.268548
19,0.273772
19,0.278997
19,0.284222
20,0.285266
20,0.286311
20,0.291536
21,0.292581
21,0.293626
22,0.295716
23,0.297806
23,0.298851
24,0.301985
26,0.307210
26,0.312435
27,0.317659
27,0.322884
28,0.328109
28,0.333333
28,0.338558
28,0.343783
28,0.349007
28,0.354232
28,0.359457
28,0.364681
29,0.369906
32,0.370951
32,0.373041
33,0.376176
36,0.381400
36,0.386625
37,0.391850
37,0.397074
37,0.402299
37,0.407524
37,0.412748
37,0.417973
37,0.423197
37,0.424242
38,0.425287
38,0.430512
39,0.433647
39,0.434692
40,0.435737
40,0.436782
41,0.437827
41,0.438871
41,0.442006
42,0.443051
42,0.448276
42,0.453501
42,0.458725
42,0.459770
43,0.461860
43,0.466040
45,0.467085
46,0.472309
46,0.477534
46,0.482759
46,0.487983
46,0.493208
46,0.498433
47,0.499478
47,0.501567
47,0.502612
47,0.508882
48,0.509927
50,0.512017
50,0.513062
51,0.514107
51,0.515152
52,0.516196
53,0.517241
55,0.522466
55,0.527691
55,0.528736
55,0.533960
55,0.539185
56,0.545455
63,0.546499
64,0.551724
64,0.556949
66,0.562173
73,0.567398
73,0.572623
73,0.577847
74,0.583072
76,0.588297
78,0.593521
79,0.594566
82,0.599791
85,0.600836
86,0.606061
89,0.607106
97,0.608150
97,0.609195
98,0.610240
99,0.611285
101,0.616510
102,0.617555
103,0.622780
103,0.628004
104,0.629049
105,0.630094
108,0.632184
109,0.634274
109,0.635319
110,0.636364
110,0.637409
111,0.638454
114,0.639498
121,0.640543
132,0.641588
133,0.646813
135,0.647858
136,0.653083
139,0.654127
139,0.659352
144,0.660397
156,0.661442
157,0.666667
161,0.667712
169,0.668757
176,0.669801
180,0.670846
190,0.671891
204,0.673981
213,0.677116
229,0.678161
254,0.679206
262,0.680251
266,0.681296
268,0.682341
269,0.683386
271,0.684431
286,0.685475
302,0.686520
307,0.687565
327,0.688610
334,0.689655
357,0.690700
377,0.691745
400,0.692790
403,0.693835
423,0.694880
444,0.695925
451,0.696970
465,0.698015
466,0.699060
484,0.700104
493,0.701149
494,0.702194
504,0.703239
510,0.705329
519,0.707419
526,0.708464
542,0.709509
543,0.710554
544,0.711599
604,0.712644
626,0.713689
643,0.714734
646,0.715778
647,0.716823
650,0.717868
660,0.718913
670,0.721003
671,0.722048
675,0.723093
678,0.724138
680,0.725183
685,0.726228
691,0.727273
693,0.728318
701,0.729363
711,0.730408
715,0.731452
717,0.732497
745,0.733542
747,0.734587
796,0.735632
808,0.736677
811,0.737722
823,0.738767
832,0.739812
840,0.740857
885,0.741902
899,0.742947
900,0.743992
903,0.745037
932,0.746082
937,0.747126
957,0.748171
969,0.749216
983,0.750261
994,0.751306
996,0.752351
1001,0.753396
1007,0.754441
1039,0.755486
1043,0.756531
1058,0.758621
1071,0.759666
1076,0.760711
1086,0.761755
1090,0.762800
1101,0.763845
1105,0.764890
1109,0.765935
1111,0.766980
1112,0.768025
1117,0.769070
1120,0.770115
1129,0.771160
1135,0.772205
1138,0.773250
1142,0.774295
1144,0.775340
1152,0.776385
1158,0.777429
1161,0.778474
1163,0.779519
1175,0.780564
1191,0.781609
1199,0.782654
1201,0.783699
1206,0.784744
1209,0.785789
1213,0.786834
1214,0.787879
1231,0.788924
1232,0.789969
1245,0.791014
1250,0.792059
1251,0.793103
1254,0.794148
1261,0.795193
1273,0.796238
1274,0.797283
1288,0.798328
1289,0.799373
1292,0.800418
1317,0.801463
1318,0.802508
1322,0.803553
1330,0.804598
1338,0.805643
1362,0.806688
1365,0.807732
1368,0.808777
1370,0.809822
1371,0.810867
1372,0.811912
1376,0.812957
1377,0.814002
1378,0.815047
1394,0.816092
1422,0.817137
1428,0.818182
1434,0.819227
1442,0.820272
1443,0.821317
1446,0.822362
1447,0.823406
1454,0.824451
1472,0.825496
1482,0.826541
1487,0.827586
1495,0.828631
1504,0.829676
1524,0.830721
1533,0.831766
1539,0.832811
1553,0.833856
1554,0.835946
1556,0.836991
1571,0.838036
1576,0.839080
1587,0.840125
1599,0.841170
1602,0.842215
1605,0.843260
1626,0.844305
1638,0.846395
1641,0.847440
1643,0.848485
1645,0.849530
1647,0.850575
1658,0.851620
1664,0.852665
1668,0.853710
1669,0.854754
1698,0.855799
1699,0.856844
1707,0.857889
1717,0.858934
1737,0.859979
1742,0.861024
1755,0.862069
1781,0.863114
1796,0.864159
1798,0.865204
1801,0.866249
1811,0.867294
1813,0.868339
1823,0.869383
1825,0.871473
1831,0.872518
1836,0.873563
1839,0.874608
1843,0.875653
1853,0.876698
1873,0.877743
1876,0.878788
1901,0.879833
1946,0.880878
1959,0.881923
1962,0.882968
1982,0.884013
1988,0.885057
2049,0.886102
2057,0.887147
2107,0.888192
2109,0.889237
2111,0.890282
2124,0.891327
2166,0.892372
2181,0.893417
2182,0.894462
2203,0.895507
2224,0.896552
2270,0.898642
2363,0.899687
2376,0.900731
2414,0.901776
2415,0.902821
2429,0.903866
2471,0.904911
2485,0.905956
2516,0.907001
2518,0.908046
2532,0.909091
2559,0.910136
2631,0.911181
2640,0.912226
2703,0.913271
2706,0.914316
2712,0.915361
2715,0.916405
2739,0.917450
2751,0.918495
2828,0.919540
2835,0.920585
2904,0.921630
2975,0.922675
3037,0.923720
3153,0.924765
3201,0.925810
3209,0.926855
3272,0.927900
3311,0.928945
3313,0.929990
3327,0.931034
3424,0.932079
3431,0.933124
3444,0.934169
3543,0.935214
3570,0.936259
3583,0.937304
3601,0.938349
3688,0.939394
3709,0.940439
3897,0.941484
3922,0.942529
3930,0.943574
4031,0.944619
4050,0.945664
4220,0.946708
4561,0.947753
4635,0.948798
4643,0.949843
4738,0.950888
4745,0.951933
4760,0.952978
5098,0.954023
5154,0.955068
5197,0.956113
5456,0.957158
5556,0.958203
5767,0.959248
5775,0.960293
5777,0.961338
5778,0.962382
5789,0.963427
5882,0.964472
5986,0.965517
5990,0.966562
6066,0.967607
6074,0.968652
6182,0.969697
6203,0.970742
6652,0.971787
7002,0.972832
7045,0.973877
7060,0.974922
7071,0.975967
7109,0.977011
7546,0.978056
7640,0.979101
7719,0.980146
7828,0.981191
8074,0.982236
8360,0.983281
8673,0.984326
8732,0.985371
9681,0.986416
10305,0.987461
10401,0.988506
10661,0.989551
10695,0.990596
10788,0.991641
10854,0.992685
12372,0.993730
12381,0.994775
14757,0.995820
18822,0.996865
20805,0.997910




==> data/pseudo-reach-safe-ql_prio.txt <==
6,0.002959
11,0.004931
11,0.005917
16,0.006903
21,0.007890
24,0.009862
28,0.010848
28,0.011834
29,0.012821
37,0.013807
37,0.014793
38,0.015779
43,0.016765
46,0.017751
48,0.018738
49,0.019724
50,0.020710
51,0.021696
52,0.023669
53,0.024655
55,0.025641
55,0.026627
58,0.027613
60,0.028600
64,0.029586
64,0.030572
66,0.031558
73,0.032544
73,0.033531
82,0.034517
100,0.035503
103,0.036489
112,0.038462
116,0.039448
140,0.040434
149,0.041420
179,0.042406
182,0.043393
185,0.044379
187,0.045365
190,0.046351
192,0.047337
195,0.049310
223,0.050296
230,0.051282
231,0.052268
242,0.053254
259,0.054241
265,0.055227
269,0.056213
272,0.057199
276,0.058185
282,0.059172
285,0.060158
295,0.061144
296,0.062130
316,0.063116
322,0.064103
330,0.065089
333,0.066075
338,0.067061
347,0.068047
358,0.069034
372,0.070020
388,0.071006
394,0.071992
396,0.072978
413,0.074951
429,0.075937
436,0.077909
438,0.079882
450,0.080868
456,0.081854
459,0.082840
468,0.083826
483,0.084813
488,0.085799
497,0.086785
498,0.087771
503,0.088757
509,0.089744
513,0.090730
514,0.091716
523,0.092702
526,0.093688
530,0.094675
537,0.095661
547,0.096647
566,0.097633
568,0.098619
574,0.099606
575,0.100592
580,0.101578
583,0.102564
585,0.103550
588,0.104536
593,0.105523
600,0.106509
607,0.107495
609,0.108481
612,0.109467
613,0.110454
617,0.111440
621,0.112426
629,0.113412
651,0.114398
654,0.115385
657,0.116371
659,0.117357
660,0.118343
663,0.119329
678,0.120316
679,0.121302
692,0.122288
698,0.123274
700,0.124260
724,0.125247
728,0.126233
729,0.127219
735,0.128205
738,0.129191
740,0.130178
741,0.131164
745,0.132150
751,0.133136
754,0.134122
760,0.135108
772,0.136095
773,0.137081
785,0.138067
788,0.139053
791,0.140039
808,0.141026
809,0.142012
822,0.142998
837,0.143984
847,0.144970
849,0.145957
853,0.146943
860,0.147929
862,0.148915
863,0.149901
865,0.151874
867,0.152860
868,0.153846
873,0.154832
879,0.155819
884,0.156805
887,0.157791
888,0.159763
902,0.160750
914,0.162722
919,0.164694
925,0.165680
927,0.166667
930,0.167653
939,0.168639
944,0.169625
949,0.170611
956,0.171598
970,0.172584
974,0.173570
980,0.175542
987,0.176529
990,0.177515
996,0.178501
1005,0.179487
1014,0.181460
1016,0.182446
1017,0.183432
1018,0.184418
1023,0.185404
1024,0.186391
1025,0.187377
1027,0.188363
1032,0.190335
1033,0.191321
1040,0.192308
1045,0.193294
1046,0.194280
1058,0.195266
1061,0.196252
1063,0.197239
1075,0.198225
1090,0.199211
1092,0.200197
1096,0.201183
1097,0.202170
1101,0.203156
1102,0.204142
1103,0.205128
1105,0.207101
1114,0.208087
1115,0.209073
1116,0.210059
1119,0.211045
1122,0.212032
1132,0.213018
1137,0.214004
1160,0.215976
1161,0.216963
1162,0.217949
1171,0.218935
1173,0.219921
1174,0.220907
1178,0.221893
1183,0.222880
1184,0.223866
1188,0.224852
1189,0.225838
1193,0.226824
1194,0.227811
1195,0.228797
1201,0.229783
1202,0.230769
1203,0.231755
1204,0.233728
1210,0.234714
1214,0.235700
1217,0.236686
1219,0.238659
1224,0.239645
1226,0.240631
1230,0.242604
1237,0.243590
1239,0.245562
1248,0.246548
1260,0.247535
1264,0.248521
1268,0.249507
1271,0.251479
1272,0.252465
1275,0.253452
1280,0.254438
1281,0.255424
1286,0.256410
1287,0.258383
1288,0.259369
1292,0.260355
1297,0.261341
1298,0.262327
1309,0.263314
1313,0.264300
1314,0.266272
1320,0.267258
1322,0.268245
1326,0.269231
1336,0.271203
1340,0.272189
1344,0.274162
1346,0.276134
1349,0.277120
1356,0.278107
1360,0.279093
1370,0.282051
1373,0.283037
1376,0.284024
1384,0.285010
1385,0.286982
1387,0.287968
1388,0.288955
1389,0.289941
1390,0.291913
1392,0.292899
1395,0.293886
1403,0.294872
1407,0.297830
1426,0.298817
1427,0.299803
1432,0.300789
1436,0.301775
1437,0.302761
1444,0.303748
1447,0.304734
1449,0.305720
1452,0.306706
1453,0.307692
1455,0.308679
1461,0.309665
1468,0.310651
1469,0.311637
1471,0.312623
1473,0.313609
1481,0.314596
1483,0.317554
1487,0.318540
1501,0.319527
1505,0.320513
1507,0.321499
1508,0.322485
1517,0.323471
1518,0.324458
1526,0.325444
1529,0.326430
1533,0.327416
1534,0.328402
1539,0.329389
1543,0.330375
1545,0.331361
1550,0.332347
1555,0.333333
1557,0.335306
1563,0.336292
1564,0.337278
1565,0.338264
1567,0.339250
1569,0.340237
1585,0.341223
1587,0.342209
1591,0.343195
1596,0.344181
1597,0.345168
1601,0.346154
1603,0.347140
1606,0.348126
1608,0.350099
1613,0.351085
1617,0.352071
1618,0.353057
1620,0.355030
1622,0.356016
1623,0.357002
1625,0.357988
1628,0.358974
1631,0.359961
1632,0.361933
1638,0.362919
1640,0.364892
1646,0.365878
1648,0.366864
1653,0.367850
1659,0.368836
1665,0.370809
1671,0.374753
1678,0.375740
1679,0.376726
1680,0.377712
1681,0.378698
1689,0.379684
1691,0.380671
1695,0.381657
1699,0.382643
1702,0.383629
1705,0.384615
1706,0.385602
1707,0.386588
1710,0.387574
1714,0.388560
1719,0.389546
1723,0.390533
1732,0.391519
1740,0.392505
1747,0.393491
1757,0.394477
1761,0.395464
1772,0.396450
1774,0.397436
1775,0.399408
1776,0.400394
1778,0.402367
1782,0.403353
1784,0.404339
1792,0.405325
1793,0.406312
1797,0.407298
1798,0.408284
1800,0.409270
1801,0.410256
1805,0.411243
1806,0.412229
1811,0.414201
1812,0.415187
1816,0.416174
1817,0.417160
1819,0.419132
1821,0.420118
1823,0.421105
1827,0.422091
1828,0.423077
1835,0.424063
1836,0.425049
1840,0.426036
1842,0.428008
1850,0.428994
1852,0.429980
1857,0.430966
1869,0.431953
1874,0.432939
1887,0.433925
1901,0.434911
1912,0.435897
1913,0.436884
1917,0.437870
1920,0.438856
1925,0.440828
1926,0.441815
1927,0.442801
1929,0.443787
1933,0.444773
1935,0.445759
1936,0.446746
1944,0.447732
1954,0.448718
1959,0.449704
1961,0.450690
1962,0.452663
1965,0.453649
1972,0.455621
1976,0.456607
1978,0.457594
1981,0.458580
1983,0.459566
1989,0.460552
1990,0.461538
1996,0.462525
1997,0.463511
2001,0.464497
2002,0.465483
2005,0.466469
2007,0.468442
2010,0.469428
2011,0.470414
2014,0.471400
2015,0.472387
2016,0.473373
2020,0.475345
2022,0.476331
2023,0.477318
2026,0.478304
2028,0.479290
2033,0.480276
2042,0.481262
2046,0.483235
2049,0.484221
2051,0.485207
2054,0.488166
2057,0.489152
2061,0.490138
2071,0.492110
2074,0.493097
2076,0.495069
2091,0.499014
2096,0.500000
2097,0.502959
2100,0.503945
2105,0.504931
2107,0.505917
2109,0.506903
2113,0.507890
2114,0.508876
2116,0.509862
2117,0.510848
2118,0.511834
2119,0.512821
2120,0.513807
2124,0.514793
2126,0.515779
2128,0.516765
2130,0.517751
2132,0.518738
2133,0.519724
2135,0.520710
2138,0.522682
2145,0.523669
2150,0.524655
2151,0.525641
2153,0.526627
2154,0.527613
2156,0.528600
2160,0.529586
2163,0.530572
2166,0.531558
2167,0.533531
2171,0.534517
2172,0.535503
2173,0.537475
2176,0.538462
2183,0.539448
2186,0.540434
2200,0.541420
2203,0.542406
2204,0.543393
2207,0.544379
2208,0.545365
2213,0.546351
2214,0.547337
2227,0.548323
2231,0.549310
2241,0.550296
2244,0.551282
2245,0.552268
2246,0.553254
2247,0.554241
2255,0.556213
2259,0.557199
2261,0.558185
2262,0.559172
2265,0.560158
2270,0.561144
2274,0.563116
2278,0.564103
2285,0.566075
2287,0.567061
2290,0.568047
2294,0.569034
2297,0.570020
2299,0.571006
2307,0.572978
2312,0.573964
2317,0.575937
2320,0.576923
2322,0.577909
2323,0.578895
2324,0.579882
2341,0.580868
2342,0.581854
2343,0.582840
2348,0.583826
2349,0.584813
2351,0.585799
2360,0.586785
2365,0.587771
2368,0.588757
2376,0.589744
2384,0.590730
2388,0.591716
2392,0.592702
2398,0.593688
2402,0.594675
2406,0.595661
2416,0.596647
2428,0.597633
2438,0.599606
2439,0.600592
2441,0.601578
2451,0.602564
2457,0.603550
2460,0.604536
2472,0.605523
2479,0.606509
2481,0.607495
2488,0.609467
2493,0.610454
2508,0.611440
2512,0.612426
2524,0.613412
2527,0.614398
2528,0.615385
2532,0.616371
2549,0.617357
2551,0.618343
2552,0.619329
2556,0.620316
2558,0.621302
2562,0.622288
2563,0.623274
2564,0.624260
2567,0.625247
2571,0.626233
2577,0.627219
2579,0.628205
2585,0.630178
2597,0.631164
2600,0.633136
2601,0.634122
2614,0.635108
2626,0.636095
2633,0.637081
2635,0.638067
2637,0.639053
2642,0.640039
2649,0.641026
2663,0.642012
2669,0.642998
2671,0.643984
2684,0.644970
2693,0.645957
2694,0.647929
2695,0.648915
2701,0.649901
2706,0.650888
2709,0.651874
2723,0.652860
2731,0.653846
2734,0.654832
2739,0.655819
2757,0.656805
2763,0.657791
2765,0.658777
2772,0.659763
2776,0.660750
2781,0.661736
2787,0.662722
2790,0.663708
2792,0.664694
2797,0.665680
2804,0.666667
2817,0.667653
2824,0.668639
2858,0.670611
2860,0.671598
2867,0.672584
2896,0.673570
2916,0.674556
2925,0.675542
2928,0.676529
2929,0.677515
2950,0.678501
2956,0.679487
2958,0.680473
2965,0.681460
2978,0.682446
2987,0.684418
2990,0.685404
2993,0.686391
3005,0.687377
3026,0.688363
3031,0.689349
3040,0.690335
3049,0.691321
3050,0.692308
3053,0.693294
3056,0.694280
3060,0.695266
3068,0.696252
3084,0.697239
3087,0.698225
3091,0.699211
3094,0.700197
3097,0.701183
3110,0.702170
3112,0.703156
3153,0.704142
3158,0.705128
3159,0.707101
3165,0.708087
3179,0.709073
3186,0.710059
3187,0.711045
3200,0.712032
3206,0.713018
3213,0.714004
3227,0.714990
3234,0.715976
3236,0.716963
3239,0.717949
3261,0.718935
3280,0.719921
3290,0.720907
3303,0.721893
3307,0.722880
3311,0.723866
3313,0.724852
3316,0.725838
3336,0.726824
3338,0.727811
3344,0.728797
3351,0.729783
3380,0.730769
3409,0.731755
3422,0.732742
3424,0.733728
3434,0.734714
3437,0.735700
3445,0.736686
3447,0.738659
3463,0.739645
3471,0.740631
3474,0.741617
3493,0.742604
3499,0.743590
3520,0.744576
3528,0.745562
3537,0.746548
3546,0.748521
3548,0.749507
3569,0.750493
3574,0.751479
3587,0.752465
3588,0.753452
3591,0.754438
3609,0.755424
3615,0.756410
3624,0.757396
3655,0.758383
3676,0.759369
3679,0.760355
3698,0.761341
3702,0.762327
3707,0.763314
3715,0.764300
3729,0.765286
3739,0.766272
3742,0.767258
3745,0.768245
3753,0.769231
3755,0.770217
3763,0.771203
3772,0.772189
3801,0.773176
3819,0.774162
3826,0.775148
3839,0.776134
3847,0.777120
3859,0.778107
3871,0.779093
3892,0.780079
3899,0.781065
3904,0.782051
3917,0.783037
3933,0.785010
3948,0.785996
3965,0.786982
3968,0.787968
4001,0.788955
4069,0.789941
4098,0.790927
4123,0.792899
4135,0.793886
4160,0.794872
4181,0.795858
4184,0.796844
4195,0.797830
4202,0.798817
4228,0.799803
4232,0.800789
4237,0.801775
4242,0.802761
4279,0.803748
4302,0.804734
4303,0.806706
4305,0.807692
4371,0.808679
4379,0.809665
4415,0.810651
4420,0.811637
4440,0.812623
4494,0.813609
4537,0.814596
4539,0.815582
4608,0.816568
4633,0.817554
4639,0.818540
4687,0.819527
4701,0.820513
4702,0.821499
4718,0.822485
4786,0.823471
4789,0.824458
4807,0.825444
4834,0.826430
4883,0.827416
4892,0.828402
4906,0.829389
4912,0.830375
4930,0.831361
4938,0.832347
4971,0.833333
4994,0.834320
5004,0.835306
5038,0.836292
5050,0.837278
5054,0.838264
5057,0.839250
5197,0.840237
5198,0.841223
5208,0.842209
5241,0.843195
5243,0.844181
5270,0.845168
5277,0.846154
5278,0.847140
5293,0.848126
5301,0.849112
5313,0.850099
5337,0.851085
5353,0.852071
5368,0.853057
5374,0.854043
5399,0.855030
5401,0.856016
5415,0.857002
5425,0.858974
5440,0.859961
5476,0.860947
5486,0.861933
5495,0.862919
5507,0.863905
5531,0.864892
5544,0.865878
5546,0.866864
5620,0.867850
5729,0.868836
5735,0.869822
5771,0.870809
6043,0.871795
6058,0.872781
6059,0.873767
6070,0.874753
6084,0.875740
6144,0.876726
6181,0.877712
6315,0.878698
6333,0.879684
6338,0.880671
6454,0.881657
6485,0.882643
6521,0.883629
6675,0.884615
6682,0.885602
6689,0.886588
6701,0.887574
6715,0.888560
6730,0.889546
6737,0.890533
6840,0.891519
6847,0.892505
6886,0.893491
6914,0.894477
6948,0.895464
7039,0.896450
7048,0.897436
7066,0.898422
7119,0.899408
7253,0.900394
7277,0.902367
7331,0.903353
7402,0.904339
7442,0.905325
7501,0.906312
7507,0.907298
7509,0.908284
7557,0.909270
7697,0.910256
7732,0.911243
7741,0.912229
7789,0.913215
7802,0.914201
7839,0.915187
7855,0.916174
7906,0.917160
7970,0.918146
8010,0.919132
8192,0.920118
8218,0.921105
8263,0.922091
8273,0.923077
8614,0.924063
8660,0.925049
8733,0.926036
8917,0.927022
8945,0.928008
9069,0.928994
9113,0.929980
9206,0.930966
9207,0.931953
9241,0.932939
9341,0.933925
9507,0.934911
9775,0.935897
9827,0.936884
9902,0.937870
10045,0.938856
10072,0.939842
10558,0.940828
10579,0.941815
10610,0.942801
10757,0.943787
10803,0.944773
10823,0.945759
10834,0.946746
10878,0.947732
10887,0.948718
10953,0.949704
11020,0.950690
11080,0.951677
11167,0.952663
11368,0.953649
11390,0.954635
11438,0.955621
11452,0.956607
11495,0.957594
11536,0.958580
11554,0.959566
11652,0.960552
11842,0.961538
11924,0.962525
11991,0.963511
12048,0.964497
12381,0.965483
12554,0.966469
12752,0.967456
12807,0.968442
13659,0.969428
13747,0.970414
13792,0.971400
13915,0.972387
14005,0.973373
14074,0.974359
14275,0.975345
14385,0.976331
15155,0.977318
15169,0.978304
15267,0.979290
15549,0.980276
15741,0.981262
15870,0.982249
16253,0.983235
16336,0.984221
16711,0.985207
19302,0.986193
20985,0.987179
21081,0.988166
21267,0.989152
22220,0.990138
22481,0.991124
22905,0.992110
23503,0.993097
24374,0.994083
26846,0.995069
39912,0.996055
40317,0.997041
63945,0.998028




==> data/pseudo-reach-safe-ql_sem.txt <==
4,0.005698
4,0.011396
4,0.018044
4,0.023742
4,0.029440
4,0.035138
4,0.040836
4,0.046534
4,0.052232
4,0.056980
6,0.062678
6,0.068376
6,0.074074
6,0.079772
6,0.085470
6,0.091168
6,0.096866
6,0.102564
6,0.108262
6,0.113960
8,0.119658
8,0.120608
8,0.122507
8,0.123457
8,0.129155
8,0.134853
8,0.140551
10,0.148148
10,0.151947
11,0.157645
11,0.162393
11,0.168091
12,0.173789
12,0.179487
12,0.185185
13,0.187085
14,0.188984
14,0.194682
15,0.195632
16,0.196581
16,0.201330
16,0.202279
16,0.207977
17,0.212726
18,0.218424
18,0.221273
19,0.226971
19,0.231719
19,0.236467
19,0.241216
19,0.250712
19,0.255461
19,0.261159
19,0.265907
20,0.266857
20,0.272555
22,0.273504
23,0.276353
23,0.278253
24,0.279202
24,0.280152
26,0.284900
26,0.289649
27,0.295347
27,0.296296
27,0.299145
27,0.300095
28,0.304843
28,0.309592
28,0.314340
28,0.319088
28,0.323837
28,0.328585
28,0.333333
28,0.334283
29,0.339981
32,0.340931
36,0.343780
37,0.348528
37,0.354226
37,0.358974
37,0.363723
37,0.368471
37,0.373219
38,0.374169
41,0.375119
41,0.380817
42,0.382716
42,0.387464
42,0.388414
42,0.389364
43,0.390313
43,0.391263
44,0.394112
44,0.396011
44,0.396961
45,0.397911
45,0.398860
46,0.401709
46,0.406458
46,0.411206
46,0.415954
46,0.420703
46,0.421652
47,0.422602
47,0.423552
48,0.425451
48,0.426401
48,0.427350
49,0.428300
49,0.429250
49,0.430199
50,0.431149
51,0.432099
52,0.433048
54,0.433998
55,0.439696
55,0.444444
55,0.446344
55,0.451092
55,0.455840
56,0.460589
56,0.466287
59,0.467236
64,0.468186
64,0.472934
64,0.477683
65,0.480532
66,0.486230
66,0.487179
73,0.491928
73,0.496676
73,0.502374
76,0.508072
82,0.512821
86,0.518519
87,0.519468
93,0.520418
95,0.521368
99,0.522317
100,0.523267
101,0.528015
102,0.528965
103,0.534663
104,0.536562
105,0.537512
105,0.538462
106,0.539411
107,0.540361
107,0.541311
108,0.542260
109,0.543210
118,0.544160
124,0.545109
124,0.546059
126,0.547009
133,0.547958
133,0.553656
136,0.558405
139,0.564103
142,0.565052
142,0.566002
158,0.566952
170,0.568851
191,0.570750
201,0.571700
213,0.572650
222,0.573599
234,0.574549
251,0.575499
268,0.577398
308,0.578348
316,0.579297
320,0.580247
331,0.581197
333,0.582146
335,0.583096
363,0.584046
396,0.584995
398,0.585945
417,0.586895
423,0.588794
439,0.589744
470,0.590693
478,0.591643
486,0.592593
491,0.593542
495,0.594492
500,0.595442
504,0.596391
511,0.597341
517,0.598291
526,0.599240
531,0.600190
533,0.601140
536,0.602089
537,0.603039
540,0.603989
544,0.604938
547,0.606838
552,0.607787
562,0.608737
567,0.609687
577,0.610636
579,0.611586
582,0.612536
586,0.614435
590,0.615385
593,0.616334
599,0.618234
615,0.619183
623,0.620133
630,0.621083
632,0.622032
649,0.622982
651,0.623932
662,0.624881
666,0.625831
668,0.626781
671,0.628680
676,0.629630
679,0.630579
695,0.631529
726,0.632479
727,0.633428
729,0.634378
737,0.635328
744,0.636277
750,0.637227
751,0.638177
758,0.639126
761,0.640076
776,0.641026
784,0.641975
787,0.642925
793,0.643875
797,0.644824
801,0.645774
811,0.646724
816,0.647673
817,0.648623
820,0.649573
822,0.650522
848,0.651472
860,0.652422
863,0.653371
879,0.654321
886,0.655271
888,0.656220
906,0.657170
914,0.658120
915,0.659069
924,0.660019
930,0.660969
933,0.661918
937,0.662868
944,0.663818
948,0.664767
960,0.665717
967,0.666667
971,0.668566
977,0.669516
991,0.670465
994,0.671415
995,0.672365
1005,0.673314
1007,0.674264
1020,0.675214
1033,0.676163
1034,0.677113
1036,0.678063
1041,0.679012
1044,0.679962
1063,0.680912
1070,0.681861
1095,0.682811
1096,0.683761
1102,0.684710
1105,0.685660
1112,0.687559
1123,0.688509
1133,0.690408
1137,0.691358
1140,0.692308
1149,0.693257
1153,0.694207
1155,0.695157
1161,0.696106
1166,0.697056
1169,0.698006
1174,0.698955
1181,0.699905
1183,0.700855
1184,0.701804
1186,0.702754
1189,0.703704
1195,0.704653
1197,0.705603
1199,0.707502
1200,0.708452
1202,0.709402
1204,0.710351
1206,0.711301
1207,0.712251
1209,0.713200
1211,0.714150
1216,0.715100
1217,0.716049
1219,0.716999
1241,0.717949
1259,0.718898
1261,0.719848
1267,0.720798
1269,0.721747
1273,0.722697
1276,0.723647
1279,0.724596
1306,0.725546
1307,0.726496
1314,0.727445
1315,0.728395
1318,0.729345
1321,0.730294
1325,0.731244
1334,0.732194
1337,0.733143
1352,0.734093
1358,0.735043
1369,0.735992
1374,0.736942
1378,0.737892
1408,0.738841
1409,0.739791
1410,0.740741
1427,0.741690
1429,0.742640
1433,0.743590
1446,0.744539
1447,0.745489
1457,0.746439
1464,0.747388
1475,0.748338
1493,0.749288
1500,0.750237
1502,0.751187
1508,0.752137
1514,0.753086
1520,0.754036
1526,0.754986
1543,0.755935
1546,0.756885
1550,0.757835
1568,0.758784
1579,0.759734
1580,0.760684
1582,0.761633
1589,0.762583
1590,0.763533
1592,0.764482
1597,0.765432
1598,0.766382
1606,0.767331
1615,0.768281
1619,0.769231
1632,0.770180
1646,0.771130
1656,0.772080
1670,0.773029
1699,0.773979
1701,0.774929
1731,0.775878
1737,0.776828
1743,0.777778
1748,0.778727
1752,0.779677
1759,0.780627
1763,0.782526
1790,0.783476
1804,0.784425
1815,0.786325
1817,0.787274
1821,0.788224
1823,0.789174
1835,0.790123
1847,0.791073
1852,0.792023
1859,0.792972
1869,0.793922
1874,0.794872
1895,0.795821
1920,0.796771
1930,0.797721
1939,0.798670
1943,0.799620
1950,0.800570
1979,0.801519
1981,0.802469
1992,0.803419
2003,0.804368
2004,0.806268
2006,0.807217
2010,0.808167
2029,0.809117
2035,0.810066
2043,0.811016
2049,0.811966
2054,0.812915
2069,0.813865
2074,0.814815
2080,0.815764
2098,0.816714
2102,0.817664
2117,0.818613
2132,0.819563
2143,0.820513
2144,0.821462
2168,0.822412
2169,0.823362
2173,0.824311
2180,0.825261
2182,0.826211
2194,0.827160
2211,0.828110
2222,0.829060
2237,0.830009
2261,0.830959
2286,0.831909
2301,0.832858
2305,0.833808
2308,0.834758
2331,0.835708
2336,0.836657
2341,0.837607
2353,0.838557
2366,0.839506
2371,0.840456
2391,0.841406
2401,0.842355
2415,0.843305
2434,0.844255
2435,0.845204
2446,0.846154
2450,0.847104
2454,0.848053
2461,0.849003
2467,0.849953
2508,0.850902
2509,0.851852
2520,0.852802
2527,0.853751
2541,0.854701
2555,0.856600
2557,0.857550
2558,0.858500
2560,0.859449
2563,0.860399
2566,0.861349
2572,0.863248
2625,0.864198
2655,0.865147
2658,0.866097
2668,0.867047
2776,0.867996
2791,0.868946
2848,0.869896
2861,0.870845
2870,0.871795
2901,0.872745
2944,0.873694
2958,0.874644
2964,0.875594
2980,0.876543
2981,0.877493
3024,0.878443
3037,0.879392
3041,0.880342
3051,0.881292
3085,0.882241
3093,0.883191
3101,0.884141
3110,0.886040
3118,0.887939
3156,0.888889
3167,0.889839
3168,0.890788
3206,0.891738
3209,0.892688
3233,0.893637
3234,0.894587
3241,0.895537
3264,0.896486
3270,0.897436
3313,0.898386
3343,0.899335
3357,0.900285
3366,0.901235
3388,0.902184
3390,0.903134
3420,0.904084
3451,0.905033
3493,0.905983
3517,0.906933
3526,0.907882
3551,0.908832
3555,0.909782
3573,0.910731
3602,0.911681
3627,0.912631
3667,0.914530
3693,0.915480
3730,0.916429
3741,0.917379
3755,0.918329
3780,0.919278
3820,0.920228
3840,0.921178
3867,0.922127
3870,0.923077
3903,0.924027
3919,0.924976
3942,0.925926
3957,0.926876
3994,0.927825
4023,0.928775
4129,0.929725
4301,0.930674
4310,0.931624
4359,0.932574
4384,0.933523
4386,0.934473
4392,0.935423
4420,0.936372
4433,0.937322
4484,0.938272
4597,0.939221
4706,0.940171
4721,0.941121
4841,0.942070
5049,0.943020
5136,0.943970
5209,0.944919
5221,0.945869
5244,0.946819
5271,0.947768
5347,0.948718
5394,0.949668
5513,0.950617
5640,0.951567
5705,0.952517
5715,0.953466
5735,0.954416
5800,0.955366
5847,0.956315
6126,0.957265
6405,0.958215
6627,0.959164
6637,0.960114
6703,0.961064
6780,0.962013
6966,0.962963
7145,0.963913
7499,0.964862
7507,0.965812
7537,0.966762
7676,0.967711
7689,0.968661
7762,0.969611
7940,0.970560
8222,0.971510
8335,0.972460
8466,0.973409
8517,0.974359
8793,0.975309
9180,0.976258
9698,0.977208
9758,0.978158
9809,0.979107
10065,0.980057
10176,0.981007
12549,0.981956
12602,0.982906
12824,0.983856
12868,0.984805
12897,0.985755
13265,0.986705
13677,0.987654
14504,0.988604
14969,0.989554
15607,0.990503
18203,0.991453
21157,0.992403
21272,0.993352
27417,0.994302
28297,0.995252
59656,0.996201






==> data/pseudo-reach-safe-si.txt <==
6,0.003994
20,0.006390
26,0.007188
39,0.008786
40,0.019169
42,0.023163
48,0.028754
52,0.034345
55,0.035144
60,0.039137
72,0.039936
76,0.046326
78,0.051118
92,0.052716
98,0.055911
110,0.061502
112,0.065495
113,0.067093
114,0.073482
120,0.077476
122,0.078275
124,0.088658
130,0.092652
134,0.099042
139,0.103035
141,0.107029
144,0.116613
146,0.120607
150,0.122204
158,0.128594
164,0.134984
165,0.136581
168,0.140575
170,0.145367
174,0.148562
178,0.152556
182,0.166134
184,0.170927
187,0.172524
188,0.176518
191,0.178115
194,0.181310
196,0.189297
208,0.197284
216,0.198083
219,0.198882
225,0.203674
226,0.210064
232,0.218051
241,0.221246
244,0.224441
252,0.227636
255,0.230032
260,0.234026
261,0.236422
266,0.243610
273,0.244409
278,0.245208
291,0.247604
292,0.251597
294,0.253195
306,0.257188
307,0.257987
312,0.266773
314,0.269968
316,0.273962
318,0.277955
320,0.284345
322,0.286741
330,0.289936
332,0.293930
334,0.297923
340,0.298722
344,0.301118
348,0.310703
351,0.312300
354,0.313898
362,0.320288
363,0.324281
364,0.325080
368,0.331470
374,0.333866
378,0.337061
380,0.338658
381,0.339457
382,0.341853
384,0.344249
388,0.345048
399,0.345847
402,0.352236
417,0.355431
420,0.356230
422,0.358626
424,0.359425
438,0.370607
448,0.374601
450,0.378594
453,0.380192
456,0.383387
464,0.384984
468,0.388179
470,0.392173
471,0.395367
475,0.396965
476,0.403355
480,0.407348
482,0.408147
483,0.409744
492,0.416134
495,0.422524
506,0.423323
508,0.428115
510,0.434505
512,0.440895
516,0.442492
528,0.444089
531,0.446486
540,0.447284
546,0.454473
548,0.459265
554,0.463259
562,0.468850
566,0.475240
570,0.476038
585,0.480032
588,0.484026
590,0.487220
604,0.489617
608,0.492812
609,0.494409
614,0.497604
624,0.498403
630,0.503994
633,0.507987
635,0.508786
636,0.511981
640,0.513578
651,0.519169
654,0.523163
657,0.527955
660,0.528754
681,0.529553
704,0.531949
708,0.538339
720,0.540735
728,0.541534
752,0.547923
759,0.553514
766,0.557508
768,0.558307
789,0.562300
806,0.563099
812,0.565495
819,0.572684
822,0.580671
824,0.583067
828,0.584665
830,0.586262
831,0.588658
843,0.589457
862,0.591853
868,0.592652
870,0.593450
882,0.595847
885,0.599042
894,0.604633
908,0.610224
944,0.613419
954,0.614217
960,0.617412
975,0.618211
1012,0.623802
1020,0.626198
1080,0.636581
1092,0.638179
1094,0.643770
1101,0.646965
1108,0.649361
1131,0.650160
1152,0.655751
1176,0.658946
1180,0.660543
1209,0.663738
1232,0.664537
1236,0.668530
1242,0.670927
1245,0.675719
1293,0.676518
1300,0.677316
1305,0.681310
1350,0.682907
1360,0.684505
1416,0.686102
1430,0.686901
1440,0.687700
1456,0.689297
1464,0.694089
1468,0.697284
1470,0.698083
1482,0.699681
1485,0.706070
1508,0.711661
1525,0.715655
1534,0.717252
1575,0.718051
1590,0.718850
1625,0.721246
1632,0.722045
1641,0.722843
1662,0.726038
1664,0.730032
1740,0.731629
1772,0.733227
1804,0.736422
1812,0.738019
1828,0.740415
1830,0.742013
1848,0.745208
1908,0.746006
1980,0.750799
2049,0.754792
2100,0.757188
2156,0.759585
2176,0.763578
2215,0.767572
2216,0.768371
2220,0.769169
2226,0.773163
2229,0.774760
2280,0.775559
2285,0.777157
2288,0.782748
2301,0.785144
2400,0.787540
2416,0.791534
2464,0.796326
2469,0.802716
2470,0.805112
2475,0.806709
2586,0.807508
2588,0.808307
2604,0.809105
2613,0.812300
2625,0.815495
2706,0.818690
2720,0.821086
2772,0.821885
2960,0.825080
2964,0.826677
2972,0.829073
2984,0.829872
3020,0.830671
3040,0.834665
3054,0.835463
3080,0.836262
3101,0.837061
3150,0.838658
3235,0.841853
3249,0.845847
3255,0.848243
3264,0.850639
3324,0.854633
3415,0.858626
3458,0.859425
3484,0.862620
3495,0.863419
3544,0.865016
3633,0.869010
3801,0.870607
3808,0.873802
3876,0.877796
3906,0.880990
3987,0.882588
4072,0.887380
4146,0.888978
4194,0.890575
4220,0.892971
4265,0.896965
4344,0.899361
4430,0.900160
4476,0.905751
4560,0.907348
4668,0.908946
4828,0.909744
4837,0.910543
4844,0.912939
4851,0.916134
4880,0.917732
4893,0.918530
4974,0.921725
5090,0.922524
5223,0.923323
5275,0.924920
5446,0.925719
5528,0.927316
5544,0.929712
5592,0.930511
5645,0.932109
5803,0.932907
5836,0.936901
5994,0.940895
6224,0.942492
6237,0.943291
6290,0.945687
6300,0.946486
6632,0.947284
6774,0.948882
6832,0.951278
6964,0.954473
7242,0.958466
7461,0.960064
7903,0.961661
8071,0.964856
8385,0.966454
8705,0.968850
8806,0.969649
9032,0.970447
9224,0.972843
9450,0.976038
9480,0.977636
9656,0.979233
10062,0.981629
10064,0.983227
10161,0.984026
10377,0.984824
11376,0.988818
13272,0.989617
13416,0.992013
15096,0.992812
16354,0.993610
19770,0.994409
23065,0.996006
26360,0.997604
29655,0.999201
32950,1.000000


==> data/pseudo-reach-safe-si_eps.txt <==
6,0.005181
20,0.008290
26,0.010363
38,0.011399
40,0.017617
42,0.022798
48,0.026943
52,0.030052
60,0.036269
62,0.041451
72,0.046632
75,0.047668
76,0.051813
78,0.056995
85,0.062176
87,0.067358
94,0.068394
96,0.069430
110,0.074611
112,0.079793
113,0.087047
114,0.092228
120,0.097409
122,0.102591
124,0.105699
126,0.106736
130,0.111917
134,0.117098
139,0.122280
141,0.127461
144,0.128497
146,0.133679
147,0.135751
150,0.137824
158,0.138860
164,0.144041
165,0.146114
168,0.150259
170,0.151295
178,0.156477
182,0.169948
186,0.172021
187,0.174093
188,0.178238
191,0.183420
194,0.184456
196,0.188601
208,0.200000
212,0.205181
216,0.207254
218,0.212435
219,0.217617
224,0.222798
225,0.230052
226,0.233161
232,0.240415
237,0.244560
241,0.247668
252,0.252850
255,0.256995
256,0.260104
260,0.261140
261,0.263212
266,0.273575
273,0.275648
278,0.276684
288,0.278756
291,0.279793
292,0.284974
294,0.287047
306,0.292228
307,0.297409
312,0.298446
314,0.300518
316,0.305699
320,0.310881
330,0.318135
332,0.323316
340,0.328497
344,0.330570
348,0.341969
351,0.344041
352,0.345078
354,0.346114
362,0.351295
363,0.356477
364,0.357513
368,0.362694
374,0.365803
381,0.367876
384,0.369948
388,0.373057
390,0.374093
392,0.376166
402,0.377202
416,0.378238
417,0.382383
422,0.387565
424,0.391710
434,0.392746
438,0.397927
453,0.402073
456,0.404145
460,0.405181
468,0.411399
470,0.416580
471,0.418653
475,0.420725
476,0.425907
480,0.432124
482,0.434197
483,0.436269
492,0.441451
495,0.447668
506,0.452850
508,0.454922
510,0.460104
512,0.465285
516,0.468394
526,0.469430
528,0.471503
531,0.473575
540,0.474611
546,0.479793
548,0.482902
552,0.487047
554,0.488083
562,0.489119
570,0.491192
585,0.495337
588,0.500518
590,0.501554
596,0.505699
603,0.509845
604,0.510881
608,0.513990
609,0.516062
624,0.518135
628,0.519171
630,0.523316
635,0.524352
636,0.525389
640,0.526425
644,0.529534
651,0.532642
668,0.534715
681,0.537824
704,0.539896
708,0.549223
720,0.552332
728,0.559585
734,0.561658
752,0.566839
759,0.567876
760,0.568912
766,0.570984
789,0.575130
806,0.579275
810,0.586528
812,0.587565
819,0.592746
822,0.600000
824,0.601036
828,0.602073
831,0.606218
835,0.609326
840,0.610363
843,0.614508
858,0.615544
885,0.620725
894,0.621762
908,0.623834
944,0.624870
954,0.625907
975,0.627979
990,0.631088
1012,0.639378
1015,0.641451
1080,0.643523
1092,0.645596
1094,0.649741
1095,0.654922
1101,0.658031
1131,0.660104
1132,0.665285
1149,0.668394
1152,0.673575
1176,0.678756
1180,0.679793
1209,0.680829
1236,0.684974
1242,0.689119
1245,0.690155
1248,0.695337
1265,0.696373
1293,0.700518
1300,0.703627
1302,0.704663
1305,0.705699
1365,0.706736
1366,0.710881
1371,0.716062
1430,0.717098
1464,0.718135
1485,0.724352
1500,0.726425
1508,0.729534
1525,0.733679
1534,0.735751
1575,0.736788
1629,0.738860
1641,0.739896
1660,0.744041
1716,0.747150
1740,0.748187
1772,0.749223
1800,0.750259
1812,0.751295
1830,0.756477
1848,0.762694
1908,0.765803
1941,0.770984
1953,0.776166
1980,0.777202
2049,0.778238
2100,0.784456
2110,0.789637
2156,0.792746
2172,0.795855
2175,0.797927
2176,0.803109
2215,0.808290
2216,0.811399
2220,0.812435
2226,0.813472
2229,0.818653
2301,0.821762
2416,0.823834
2464,0.824870
2470,0.826943
2493,0.829016
2559,0.830052
2610,0.831088
2613,0.832124
2706,0.836269
2720,0.837306
2764,0.839378
2770,0.841451
2960,0.845596
2964,0.846632
3017,0.847668
3020,0.849741
3040,0.851813
3054,0.856995
3112,0.860104
3249,0.865285
3264,0.868394
3324,0.871503
3412,0.872539
3415,0.877720
3455,0.878756
3465,0.880829
3484,0.882902
3495,0.887047
3544,0.888083
3608,0.889119
3633,0.893264
3800,0.896373
3808,0.897409
3876,0.902591
3890,0.903627
3952,0.904663
3987,0.907772
3996,0.909845
4145,0.911917
4146,0.912953
4158,0.916062
4194,0.917098
4200,0.920207
4265,0.923316
4355,0.925389
4377,0.926425
4446,0.927461
4516,0.929534
4612,0.930570
4668,0.931606
4844,0.932642
4880,0.933679
4938,0.935751
4974,0.936788
4995,0.939896
5032,0.940933
5223,0.945078
5250,0.947150
5528,0.948187
5645,0.950259
5761,0.953368
5803,0.955440
5836,0.959585
5856,0.960622
6290,0.961658
6708,0.963731
6832,0.965803
6918,0.968912
6964,0.969948
7242,0.970984
7548,0.973057
7584,0.978238
7903,0.979275
8071,0.980311
8385,0.983420
8784,0.984456
8806,0.985492
8952,0.986528
9656,0.989637
10444,0.993782
12070,0.994819
19770,0.995855
23065,0.996891
26360,1.000000


==> data/pseudo-reach-safe-si_sem.txt <==
12,0.004145
18,0.005181
20,0.011399
21,0.012435
39,0.014508
40,0.018653
42,0.022798
48,0.027979
52,0.029016
60,0.034197
62,0.039378
72,0.044560
76,0.049741
78,0.056995
85,0.062176
87,0.067358
98,0.069430
110,0.074611
112,0.079793
113,0.090155
114,0.095337
120,0.100518
122,0.105699
124,0.106736
130,0.107772
134,0.112953
139,0.118135
141,0.123316
144,0.125389
146,0.126425
147,0.127461
158,0.128497
165,0.130570
168,0.133679
170,0.134715
174,0.135751
178,0.140933
182,0.153368
186,0.157513
187,0.159585
188,0.164767
191,0.169948
196,0.173057
208,0.180311
212,0.185492
216,0.187565
218,0.192746
219,0.197927
224,0.203109
225,0.208290
237,0.210363
241,0.214508
246,0.216580
252,0.223834
255,0.227979
260,0.232124
266,0.239378
273,0.242487
278,0.243523
288,0.244560
292,0.251813
294,0.255959
300,0.261140
302,0.265285
306,0.270466
307,0.275648
312,0.281865
314,0.284974
316,0.292228
320,0.297409
328,0.300518
330,0.304663
332,0.309845
334,0.310881
340,0.316062
344,0.319171
348,0.334715
351,0.338860
362,0.344041
363,0.349223
364,0.352332
368,0.354404
374,0.357513
380,0.359585
381,0.360622
384,0.362694
399,0.364767
417,0.366839
420,0.367876
422,0.370984
424,0.374093
434,0.375130
438,0.382383
453,0.383420
456,0.387565
460,0.389637
464,0.393782
468,0.396891
470,0.402073
471,0.403109
475,0.404145
476,0.409326
480,0.412435
482,0.413472
483,0.415544
492,0.420725
495,0.427979
506,0.433161
508,0.436269
510,0.441451
512,0.449741
516,0.451813
526,0.452850
528,0.454922
532,0.455959
546,0.458031
548,0.459067
552,0.465285
556,0.467358
562,0.468394
582,0.469430
585,0.474611
588,0.476684
596,0.478756
603,0.479793
608,0.480829
609,0.486010
624,0.487047
628,0.488083
630,0.491192
633,0.493264
635,0.494301
636,0.495337
640,0.497409
644,0.500518
651,0.502591
657,0.503627
660,0.504663
665,0.506736
668,0.507772
679,0.508808
681,0.511917
704,0.512953
708,0.515026
720,0.519171
728,0.527461
734,0.528497
752,0.533679
766,0.536788
768,0.537824
776,0.539896
789,0.544041
804,0.547150
806,0.548187
810,0.554404
819,0.559585
822,0.567876
824,0.568912
825,0.569948
828,0.570984
831,0.576166
835,0.579275
840,0.580311
843,0.581347
848,0.582383
849,0.583420
858,0.584456
862,0.585492
868,0.586528
873,0.587565
876,0.588601
880,0.590674
882,0.594819
885,0.595855
894,0.598964
908,0.601036
936,0.603109
944,0.604145
1005,0.605181
1012,0.614508
1062,0.616580
1080,0.617617
1085,0.618653
1095,0.621762
1096,0.622798
1101,0.626943
1120,0.627979
1124,0.631088
1131,0.635233
1132,0.639378
1149,0.641451
1176,0.644560
1180,0.652850
1200,0.653886
1209,0.658031
1220,0.659067
1232,0.660104
1236,0.661140
1239,0.662176
1242,0.666321
1245,0.668394
1248,0.673575
1265,0.674611
1272,0.676684
1293,0.677720
1300,0.678756
1350,0.679793
1365,0.681865
1366,0.684974
1371,0.690155
1430,0.693264
1464,0.696373
1485,0.699482
1500,0.701554
1508,0.702591
1525,0.706736
1534,0.707772
1540,0.710881
1575,0.711917
1590,0.712953
1620,0.713990
1625,0.717098
1629,0.719171
1638,0.721244
1641,0.724352
1648,0.727461
1660,0.730570
1716,0.731606
1724,0.732642
1740,0.733679
1770,0.738860
1800,0.739896
1812,0.740933
1830,0.741969
1848,0.748187
1890,0.749223
1941,0.753368
1950,0.754404
1953,0.758549
1976,0.759585
1980,0.761658
2049,0.763731
2058,0.764767
2097,0.766839
2100,0.772021
2110,0.777202
2172,0.780311
2175,0.783420
2176,0.786528
2188,0.788601
2196,0.789637
2215,0.795855
2216,0.800000
2220,0.801036
2226,0.803109
2229,0.808290
2280,0.811399
2301,0.815544
2416,0.818653
2422,0.820725
2470,0.823834
2475,0.826943
2493,0.829016
2586,0.831088
2588,0.832124
2604,0.833161
2610,0.834197
2658,0.836269
2688,0.837306
2706,0.842487
2720,0.843523
2732,0.845596
2770,0.846632
2796,0.848705
2907,0.850777
2960,0.854922
2970,0.856995
2997,0.858031
3020,0.859067
3040,0.860104
3054,0.865285
3112,0.866321
3249,0.871503
3264,0.874611
3324,0.877720
3412,0.878756
3415,0.880829
3455,0.882902
3456,0.883938
3484,0.888083
3495,0.889119
3544,0.890155
3633,0.893264
3800,0.894301
3808,0.897409
3876,0.900518
3890,0.903627
3987,0.904663
3996,0.907772
4098,0.908808
4145,0.912953
4146,0.916062
4158,0.919171
4200,0.921244
4265,0.924352
4355,0.925389
4377,0.926425
4446,0.927461
4516,0.928497
4612,0.929534
4668,0.930570
4851,0.931606
4880,0.934715
4938,0.939896
4992,0.940933
4995,0.941969
5032,0.944041
5118,0.945078
5223,0.946114
5250,0.949223
5376,0.950259
5645,0.952332
5765,0.953368
5836,0.957513
6290,0.958549
6774,0.959585
6832,0.960622
6918,0.963731
6930,0.964767
6964,0.965803
7548,0.966839
7584,0.967876
7808,0.968912
7903,0.969948
8290,0.970984
8385,0.976166
8705,0.979275
8806,0.980311
8952,0.982383
9480,0.986528
9656,0.990674
10444,0.992746
11936,0.993782
12070,0.994819
19770,0.995855
26360,0.996891
32950,0.997927
39540,0.998964
42835,1.000000


==> data/pseudo-reach-si.txt <==
6,0.010417
42,0.020833
60,0.031250
112,0.041667
113,0.045833
120,0.056250
122,0.058333
124,0.068750
130,0.079167
139,0.089583
141,0.100000
144,0.110417
146,0.120833
165,0.125000
170,0.137500
174,0.145833
178,0.156250
182,0.175000
187,0.179167
188,0.189583
191,0.193750
208,0.197917
219,0.200000
226,0.216667
232,0.220833
241,0.229167
244,0.237500
252,0.239583
255,0.245833
261,0.252083
266,0.270833
273,0.272917
278,0.275000
292,0.285417
306,0.295833
307,0.297917
312,0.304167
316,0.314583
318,0.325000
322,0.331250
330,0.339583
332,0.350000
334,0.360417
340,0.362500
344,0.368750
348,0.377083
351,0.381250
354,0.385417
363,0.395833
374,0.402083
378,0.410417
380,0.414583
382,0.420833
399,0.422917
417,0.431250
424,0.433333
438,0.441667
448,0.452083
450,0.462500
453,0.466667
464,0.470833
468,0.477083
470,0.487500
475,0.491667
480,0.502083
482,0.504167
483,0.508333
495,0.525000
506,0.527083
512,0.537500
516,0.541667
528,0.545833
531,0.552083
546,0.562500
570,0.564583
585,0.575000
588,0.585417
604,0.591667
609,0.595833
614,0.604167
636,0.612500
654,0.622917
660,0.625000
704,0.631250
759,0.645833
766,0.656250
789,0.666667
806,0.668750
812,0.675000
819,0.685417
828,0.689583
862,0.695833
975,0.697917
1012,0.712500
1020,0.718750
1209,0.727083
1242,0.733333
1293,0.735417
1300,0.737500
1360,0.741667
1525,0.752083
1534,0.756250
1625,0.762500
1664,0.772917
1772,0.777083
1828,0.783333
2049,0.793750
2100,0.797917
2215,0.804167
2220,0.806250
2229,0.810417
2285,0.814583
2301,0.820833
2400,0.827083
2586,0.829167
2588,0.831250
2960,0.839583
2972,0.845833
3235,0.854167
3249,0.864583
3324,0.875000
3415,0.885417
3495,0.887500
3801,0.891667
3876,0.902083
4146,0.906250
4194,0.910417
4220,0.916667
4265,0.927083
4344,0.933333
4668,0.937500
4837,0.939583
4880,0.943750
4893,0.945833
5275,0.950000
5446,0.952083
5528,0.956250
5592,0.958333
5836,0.968750
5994,0.979167
6224,0.983333
6300,0.985417
6832,0.991667
9450,1.000000


==> data/pseudo-reach-si_eps.txt <==
6,0.010417
42,0.020833
60,0.031250
62,0.041667
72,0.052083
85,0.062500
87,0.072917
94,0.075000
112,0.085417
113,0.100000
120,0.110417
122,0.120833
126,0.122917
130,0.133333
139,0.143750
141,0.154167
146,0.164583
165,0.168750
170,0.170833
178,0.181250
182,0.197917
187,0.202083
188,0.210417
191,0.220833
208,0.229167
212,0.239583
218,0.250000
219,0.260417
224,0.270833
225,0.281250
226,0.287500
232,0.291667
241,0.297917
252,0.306250
255,0.314583
261,0.318750
266,0.339583
273,0.343750
278,0.345833
292,0.356250
306,0.366667
307,0.377083
312,0.379167
316,0.389583
330,0.404167
332,0.414583
340,0.425000
344,0.429167
348,0.441667
351,0.445833
352,0.447917
354,0.450000
363,0.460417
374,0.466667
390,0.468750
417,0.477083
424,0.485417
453,0.493750
468,0.500000
470,0.510417
475,0.514583
480,0.522917
482,0.527083
483,0.531250
495,0.543750
506,0.554167
512,0.564583
516,0.570833
526,0.572917
528,0.577083
531,0.581250
546,0.591667
570,0.595833
585,0.604167
588,0.614583
604,0.616667
609,0.620833
636,0.622917
640,0.625000
644,0.631250
668,0.635417
704,0.639583
708,0.641667
728,0.645833
759,0.647917
760,0.650000
766,0.654167
789,0.662500
806,0.670833
812,0.672917
819,0.679167
828,0.681250
835,0.687500
885,0.689583
975,0.693750
1012,0.710417
1015,0.714583
1149,0.720833
1209,0.722917
1242,0.731250
1248,0.741667
1265,0.743750
1293,0.752083
1300,0.758333
1366,0.766667
1371,0.777083
1500,0.781250
1525,0.789583
1534,0.793750
1629,0.797917
1772,0.800000
1800,0.802083
1830,0.804167
1941,0.814583
2049,0.816667
2100,0.820833
2110,0.831250
2172,0.837500
2215,0.845833
2220,0.847917
2229,0.858333
2301,0.864583
2493,0.868750
2559,0.870833
2764,0.875000
2960,0.883333
3017,0.885417
3112,0.891667
3249,0.902083
3324,0.908333
3412,0.910417
3415,0.920833
3455,0.922917
3495,0.931250
3876,0.941667
3890,0.943750
3996,0.947917
4146,0.950000
4194,0.952083
4200,0.958333
4265,0.964583
4377,0.966667
4668,0.968750
4880,0.970833
4995,0.977083
5250,0.981250
5528,0.983333
5836,0.991667
5856,0.993750
6832,0.997917
8784,1.000000


==> data/pseudo-reach-si_sem.txt <==
12,0.008333
18,0.010417
21,0.012500
42,0.020833
60,0.031250
62,0.041667
72,0.052083
85,0.062500
87,0.072917
112,0.083333
113,0.104167
120,0.114583
122,0.125000
130,0.127083
139,0.137500
141,0.147917
146,0.150000
165,0.154167
170,0.156250
174,0.158333
178,0.168750
182,0.185417
187,0.189583
188,0.200000
191,0.210417
208,0.216667
212,0.227083
218,0.237500
219,0.247917
224,0.258333
225,0.268750
241,0.277083
252,0.287500
255,0.295833
260,0.304167
266,0.318750
273,0.322917
278,0.325000
292,0.339583
302,0.347917
306,0.358333
307,0.368750
312,0.372917
316,0.383333
330,0.391667
332,0.402083
334,0.404167
340,0.414583
344,0.420833
348,0.433333
351,0.441667
363,0.452083
364,0.454167
374,0.460417
380,0.464583
399,0.468750
417,0.472917
424,0.479167
438,0.483333
453,0.485417
464,0.491667
468,0.493750
470,0.504167
475,0.506250
480,0.510417
482,0.512500
483,0.516667
495,0.531250
506,0.541667
512,0.552083
516,0.556250
526,0.558333
528,0.562500
532,0.564583
546,0.568750
556,0.572917
585,0.583333
588,0.587500
609,0.597917
636,0.600000
640,0.604167
644,0.610417
660,0.612500
665,0.616667
668,0.618750
704,0.620833
708,0.622917
728,0.629167
766,0.635417
789,0.643750
806,0.645833
819,0.654167
825,0.656250
828,0.658333
835,0.664583
848,0.666667
862,0.668750
880,0.672917
882,0.679167
885,0.681250
1012,0.700000
1062,0.704167
1120,0.706250
1149,0.710417
1200,0.712500
1209,0.720833
1220,0.722917
1239,0.725000
1242,0.733333
1248,0.743750
1265,0.745833
1293,0.747917
1300,0.750000
1366,0.756250
1371,0.766667
1500,0.770833
1525,0.779167
1534,0.781250
1625,0.787500
1629,0.791667
1724,0.793750
1800,0.795833
1941,0.804167
1950,0.806250
2049,0.810417
2097,0.814583
2100,0.816667
2110,0.827083
2172,0.833333
2215,0.843750
2220,0.845833
2229,0.856250
2301,0.864583
2493,0.868750
2586,0.872917
2588,0.875000
2732,0.879167
2796,0.883333
2907,0.887500
2960,0.895833
2997,0.897917
3112,0.900000
3249,0.910417
3324,0.916667
3412,0.918750
3415,0.922917
3455,0.927083
3495,0.929167
3876,0.935417
3890,0.941667
3996,0.947917
4098,0.950000
4146,0.956250
4200,0.960417
4265,0.966667
4377,0.968750
4668,0.970833
4880,0.977083
4995,0.979167
5118,0.981250
5250,0.987500
5836,0.995833
6832,0.997917
7808,1.000000


==> data/pseudo-safe-ql.txt <==
17,0.002105
22,0.004211
23,0.008421
24,0.010526
49,0.012632
226,0.014737
229,0.016842
254,0.018947
255,0.021053
266,0.023158
280,0.025263
285,0.027368
299,0.029474
312,0.031579
324,0.033684
332,0.035789
355,0.037895
390,0.040000
407,0.042105
420,0.044211
434,0.046316
438,0.048421
444,0.050526
448,0.052632
458,0.054737
506,0.056842
513,0.058947
533,0.061053
562,0.063158
570,0.065263
574,0.067368
576,0.069474
601,0.071579
627,0.073684
648,0.075789
666,0.077895
679,0.080000
695,0.082105
708,0.086316
712,0.088421
718,0.090526
753,0.092632
757,0.096842
764,0.098947
769,0.101053
774,0.103158
776,0.105263
808,0.107368
809,0.109474
818,0.111579
820,0.113684
828,0.115789
837,0.117895
846,0.120000
859,0.122105
885,0.124211
920,0.126316
922,0.128421
925,0.130526
930,0.132632
937,0.134737
966,0.136842
986,0.138947
989,0.141053
1006,0.143158
1007,0.145263
1012,0.147368
1022,0.149474
1024,0.153684
1036,0.155789
1057,0.157895
1098,0.160000
1108,0.162105
1114,0.164211
1139,0.166316
1141,0.168421
1144,0.170526
1148,0.172632
1155,0.174737
1181,0.176842
1193,0.178947
1198,0.181053
1202,0.183158
1204,0.185263
1211,0.187368
1217,0.189474
1251,0.191579
1287,0.193684
1292,0.195789
1300,0.200000
1314,0.202105
1318,0.204211
1326,0.206316
1334,0.208421
1353,0.212632
1358,0.214737
1366,0.216842
1373,0.218947
1375,0.221053
1376,0.223158
1382,0.225263
1393,0.227368
1402,0.229474
1409,0.231579
1413,0.233684
1415,0.235789
1431,0.237895
1440,0.240000
1446,0.242105
1451,0.244211
1453,0.246316
1459,0.248421
1460,0.250526
1474,0.252632
1486,0.254737
1490,0.256842
1496,0.258947
1500,0.261053
1505,0.263158
1511,0.265263
1518,0.267368
1525,0.269474
1532,0.271579
1533,0.273684
1534,0.275789
1555,0.277895
1559,0.280000
1586,0.282105
1588,0.284211
1593,0.286316
1600,0.288421
1601,0.290526
1603,0.292632
1622,0.294737
1628,0.296842
1630,0.298947
1648,0.301053
1650,0.303158
1657,0.305263
1664,0.307368
1665,0.311579
1666,0.313684
1669,0.315789
1673,0.317895
1678,0.320000
1693,0.324211
1698,0.326316
1707,0.328421
1713,0.330526
1721,0.332632
1755,0.334737
1759,0.336842
1760,0.338947
1762,0.341053
1765,0.343158
1792,0.345263
1793,0.349474
1802,0.351579
1804,0.355789
1837,0.357895
1844,0.360000
1847,0.364211
1851,0.368421
1854,0.370526
1881,0.372632
1899,0.374737
1902,0.378947
1904,0.381053
1910,0.383158
1915,0.387368
1916,0.389474
1924,0.391579
1925,0.393684
1932,0.395789
1933,0.397895
1935,0.400000
1944,0.402105
1947,0.404211
1948,0.406316
1957,0.408421
1962,0.410526
1978,0.412632
1982,0.414737
1986,0.416842
1995,0.418947
2005,0.421053
2018,0.423158
2040,0.425263
2051,0.427368
2060,0.429474
2068,0.431579
2070,0.433684
2095,0.435789
2105,0.437895
2106,0.440000
2113,0.442105
2121,0.444211
2147,0.446316
2148,0.448421
2153,0.450526
2165,0.452632
2167,0.454737
2172,0.456842
2184,0.458947
2192,0.461053
2197,0.463158
2201,0.465263
2204,0.467368
2212,0.469474
2238,0.471579
2249,0.473684
2253,0.475789
2271,0.477895
2301,0.480000
2336,0.482105
2344,0.484211
2354,0.486316
2362,0.488421
2370,0.490526
2402,0.492632
2409,0.494737
2412,0.496842
2416,0.498947
2435,0.501053
2441,0.503158
2457,0.505263
2458,0.507368
2466,0.509474
2485,0.511579
2523,0.513684
2554,0.515789
2565,0.517895
2575,0.520000
2584,0.522105
2585,0.524211
2588,0.526316
2595,0.528421
2604,0.530526
2611,0.532632
2622,0.534737
2636,0.536842
2652,0.538947
2661,0.541053
2663,0.543158
2710,0.545263
2733,0.547368
2735,0.551579
2746,0.553684
2759,0.555789
2772,0.557895
2787,0.560000
2818,0.562105
2830,0.564211
2856,0.566316
2875,0.568421
2881,0.570526
2890,0.572632
2908,0.574737
2909,0.576842
2917,0.578947
2922,0.581053
2928,0.583158
2943,0.585263
2961,0.587368
2990,0.589474
2994,0.591579
3004,0.593684
3012,0.595789
3038,0.597895
3039,0.600000
3046,0.602105
3051,0.604211
3068,0.606316
3101,0.608421
3120,0.610526
3121,0.612632
3125,0.614737
3141,0.616842
3143,0.618947
3152,0.621053
3154,0.623158
3203,0.625263
3242,0.627368
3247,0.629474
3282,0.631579
3319,0.633684
3344,0.635789
3350,0.637895
3375,0.640000
3380,0.642105
3407,0.644211
3432,0.646316
3513,0.648421
3515,0.650526
3562,0.652632
3608,0.654737
3630,0.656842
3658,0.658947
3660,0.661053
3668,0.663158
3723,0.665263
3787,0.667368
3855,0.669474
3865,0.671579
3904,0.673684
3908,0.675789
3922,0.677895
3925,0.680000
3970,0.682105
3985,0.684211
4033,0.686316
4047,0.688421
4059,0.690526
4075,0.692632
4080,0.696842
4161,0.698947
4164,0.701053
4294,0.703158
4301,0.705263
4302,0.707368
4307,0.709474
4317,0.711579
4449,0.713684
4482,0.715789
4488,0.717895
4490,0.720000
4492,0.722105
4532,0.724211
4557,0.726316
4566,0.728421
4587,0.730526
4593,0.732632
4644,0.734737
4648,0.736842
4653,0.738947
4697,0.741053
4721,0.743158
4790,0.745263
4791,0.747368
4804,0.749474
4852,0.751579
4883,0.753684
4890,0.755789
4963,0.757895
5117,0.760000
5132,0.762105
5185,0.764211
5287,0.766316
5304,0.768421
5317,0.770526
5324,0.772632
5351,0.774737
5353,0.776842
5358,0.778947
5361,0.781053
5364,0.783158
5366,0.785263
5387,0.787368
5423,0.789474
5433,0.791579
5443,0.793684
5548,0.795789
5604,0.797895
5700,0.800000
5841,0.802105
5955,0.804211
6142,0.806316
6170,0.808421
6703,0.810526
6716,0.812632
6799,0.814737
6840,0.816842
6867,0.818947
7112,0.821053
7435,0.823158
7450,0.825263
7462,0.827368
7825,0.829474
8020,0.831579
8372,0.833684
8379,0.835789
8409,0.837895
8461,0.840000
8491,0.842105
8685,0.844211
8733,0.846316
8960,0.848421
9111,0.850526
9153,0.852632
9265,0.854737
9379,0.856842
9814,0.858947
9922,0.861053
9923,0.863158
9973,0.865263
10046,0.867368
10153,0.869474
10359,0.871579
10424,0.873684
10486,0.875789
10630,0.877895
10634,0.880000
10787,0.882105
10857,0.884211
10865,0.886316
11205,0.888421
11210,0.890526
11214,0.892632
11215,0.894737
11236,0.896842
11275,0.898947
11478,0.901053
11504,0.903158
11592,0.905263
11662,0.907368
11678,0.909474
11716,0.911579
11876,0.913684
11899,0.915789
12064,0.917895
12151,0.920000
12172,0.922105
12189,0.924211
12197,0.926316
12251,0.928421
12529,0.930526
12688,0.932632
12721,0.934737
12973,0.936842
13062,0.938947
13064,0.941053
13103,0.943158
13419,0.945263
13478,0.947368
13506,0.949474
14519,0.951579
14600,0.953684
15332,0.955789
15382,0.957895
17513,0.960000
17840,0.962105
17978,0.964211
19199,0.966316
19778,0.968421
19977,0.970526
20789,0.972632
21356,0.974737
22162,0.976842
22519,0.978947
22558,0.981053
23021,0.983158
23084,0.985263
24711,0.987368
24952,0.989474
25466,0.991579
25525,0.993684
28208,0.995789
31063,0.997895
36118,1.000000


==> data/pseudo-safe-ql_prio.txt <==
11,0.001873
24,0.005618
48,0.007491
49,0.009363
50,0.011236
55,0.013109
64,0.014981
73,0.016854
116,0.018727
140,0.020599
149,0.022472
182,0.024345
190,0.026217
192,0.028090
223,0.029963
230,0.031835
231,0.033708
242,0.035581
259,0.037453
269,0.039326
272,0.041199
276,0.043071
282,0.044944
295,0.046816
322,0.048689
330,0.050562
338,0.052434
347,0.054307
358,0.056180
388,0.058052
394,0.059925
396,0.061798
429,0.063670
436,0.067416
438,0.069288
450,0.071161
483,0.073034
488,0.074906
498,0.076779
503,0.078652
509,0.080524
523,0.082397
530,0.084270
537,0.086142
547,0.088015
574,0.089888
575,0.091760
580,0.093633
583,0.095506
593,0.097378
600,0.099251
609,0.101124
612,0.102996
613,0.104869
629,0.106742
651,0.108614
663,0.110487
679,0.112360
698,0.114232
700,0.116105
724,0.117978
728,0.119850
738,0.121723
740,0.123596
741,0.125468
760,0.127341
772,0.129213
773,0.131086
785,0.132959
791,0.134831
822,0.136704
847,0.138577
853,0.140449
860,0.142322
862,0.144195
863,0.146067
865,0.149813
867,0.151685
868,0.153558
873,0.155431
879,0.157303
887,0.159176
888,0.162921
902,0.164794
914,0.166667
927,0.168539
944,0.170412
949,0.172285
956,0.174157
970,0.176030
980,0.177903
996,0.179775
1005,0.181648
1014,0.183521
1017,0.185393
1018,0.187266
1023,0.189139
1024,0.191011
1046,0.192884
1058,0.194757
1061,0.196629
1063,0.198502
1075,0.200375
1090,0.202247
1092,0.204120
1097,0.205993
1102,0.207865
1103,0.209738
1105,0.211610
1114,0.213483
1122,0.215356
1132,0.217228
1162,0.219101
1174,0.220974
1183,0.222846
1188,0.224719
1189,0.226592
1193,0.228464
1194,0.230337
1210,0.232210
1219,0.234082
1224,0.235955
1237,0.237828
1248,0.239700
1264,0.241573
1268,0.243446
1275,0.245318
1280,0.247191
1287,0.249064
1288,0.250936
1292,0.252809
1314,0.256554
1320,0.258427
1322,0.260300
1336,0.262172
1340,0.264045
1346,0.265918
1349,0.267790
1356,0.269663
1360,0.271536
1370,0.275281
1376,0.277154
1384,0.279026
1385,0.280899
1388,0.282772
1389,0.284644
1392,0.286517
1395,0.288390
1407,0.294007
1426,0.295880
1436,0.297753
1437,0.299625
1444,0.301498
1447,0.303371
1455,0.305243
1461,0.307116
1469,0.308989
1473,0.310861
1481,0.312734
1483,0.316479
1487,0.318352
1501,0.320225
1508,0.322097
1517,0.323970
1526,0.325843
1529,0.327715
1533,0.329588
1543,0.331461
1545,0.333333
1550,0.335206
1555,0.337079
1557,0.338951
1564,0.340824
1587,0.342697
1596,0.344569
1601,0.346442
1608,0.348315
1613,0.350187
1617,0.352060
1618,0.353933
1620,0.355805
1632,0.357678
1640,0.361423
1646,0.363296
1648,0.365169
1659,0.367041
1671,0.370787
1679,0.372659
1680,0.374532
1689,0.376404
1691,0.378277
1699,0.380150
1702,0.382022
1705,0.383895
1710,0.385768
1723,0.387640
1732,0.389513
1740,0.391386
1772,0.393258
1774,0.395131
1784,0.397004
1792,0.398876
1797,0.400749
1801,0.402622
1805,0.404494
1806,0.406367
1812,0.408240
1817,0.410112
1819,0.413858
1821,0.415730
1842,0.419476
1852,0.421348
1869,0.423221
1874,0.425094
1887,0.426966
1912,0.428839
1920,0.430712
1925,0.434457
1929,0.436330
1933,0.438202
1935,0.440075
1944,0.441948
1961,0.443820
1962,0.445693
1965,0.447566
1972,0.449438
1976,0.451311
1981,0.453184
1990,0.455056
1996,0.456929
2007,0.458801
2020,0.460674
2022,0.462547
2026,0.464419
2046,0.466292
2051,0.468165
2054,0.470037
2057,0.471910
2071,0.473783
2076,0.477528
2091,0.481273
2096,0.483146
2097,0.485019
2105,0.486891
2107,0.488764
2109,0.490637
2113,0.492509
2114,0.494382
2116,0.496255
2120,0.498127
2133,0.500000
2138,0.501873
2150,0.503745
2153,0.505618
2154,0.507491
2166,0.509363
2167,0.511236
2171,0.513109
2173,0.516854
2176,0.518727
2186,0.520599
2200,0.522472
2204,0.524345
2207,0.526217
2213,0.528090
2231,0.529963
2245,0.531835
2262,0.533708
2265,0.535581
2270,0.537453
2274,0.539326
2278,0.541199
2294,0.543071
2297,0.544944
2299,0.546816
2317,0.548689
2323,0.550562
2324,0.552434
2341,0.554307
2343,0.556180
2348,0.558052
2384,0.559925
2392,0.561798
2398,0.563670
2402,0.565543
2406,0.567416
2428,0.569288
2438,0.571161
2439,0.573034
2457,0.574906
2460,0.576779
2479,0.578652
2481,0.580524
2488,0.584270
2493,0.586142
2508,0.588015
2527,0.589888
2528,0.591760
2567,0.593633
2571,0.595506
2585,0.597378
2597,0.599251
2601,0.601124
2633,0.602996
2649,0.604869
2671,0.606742
2684,0.608614
2693,0.610487
2694,0.614232
2695,0.616105
2701,0.617978
2706,0.619850
2739,0.621723
2757,0.623596
2765,0.625468
2772,0.627341
2781,0.629213
2792,0.631086
2817,0.632959
2858,0.634831
2860,0.636704
2867,0.638577
2916,0.640449
2929,0.642322
2950,0.644195
2956,0.646067
2987,0.649813
2990,0.651685
3005,0.653558
3040,0.655431
3049,0.657303
3084,0.659176
3087,0.661049
3110,0.662921
3153,0.664794
3158,0.666667
3165,0.668539
3186,0.670412
3187,0.672285
3213,0.674157
3227,0.676030
3234,0.677903
3261,0.679775
3290,0.681648
3311,0.683521
3316,0.685393
3336,0.687266
3338,0.689139
3351,0.691011
3422,0.692884
3434,0.694757
3437,0.696629
3447,0.700375
3474,0.702247
3493,0.704120
3528,0.705993
3546,0.707865
3574,0.709738
3587,0.711610
3624,0.713483
3655,0.715356
3676,0.717228
3679,0.719101
3698,0.720974
3702,0.722846
3715,0.724719
3739,0.726592
3742,0.728464
3745,0.730337
3753,0.732210
3772,0.734082
3801,0.735955
3819,0.737828
3826,0.739700
3839,0.741573
3859,0.743446
3871,0.745318
3899,0.747191
3904,0.749064
3917,0.750936
3933,0.754682
4069,0.756554
4098,0.758427
4123,0.760300
4135,0.762172
4160,0.764045
4181,0.765918
4184,0.767790
4228,0.769663
4232,0.771536
4237,0.773408
4242,0.775281
4302,0.777154
4379,0.779026
4415,0.780899
4420,0.782772
4440,0.784644
4537,0.786517
4539,0.788390
4608,0.790262
4639,0.792135
4701,0.794007
4702,0.795880
4718,0.797753
4789,0.799625
4807,0.801498
4892,0.803371
4912,0.805243
4938,0.807116
4971,0.808989
4994,0.810861
5004,0.812734
5038,0.814607
5054,0.816479
5197,0.818352
5241,0.820225
5243,0.822097
5270,0.823970
5277,0.825843
5293,0.827715
5301,0.829588
5313,0.831461
5337,0.833333
5368,0.835206
5399,0.837079
5401,0.838951
5415,0.840824
5476,0.842697
5495,0.844569
5507,0.846442
5531,0.848315
5620,0.850187
5771,0.852060
6043,0.853933
6084,0.855805
6675,0.857678
6689,0.859551
6701,0.861423
6715,0.863296
6730,0.865169
6840,0.867041
6886,0.868914
6914,0.870787
7048,0.872659
7119,0.874532
7253,0.876404
7277,0.880150
7501,0.882022
7741,0.883895
7802,0.885768
7839,0.887640
7855,0.889513
7906,0.891386
7970,0.893258
8010,0.895131
8263,0.897004
8614,0.898876
8733,0.900749
8945,0.902622
9206,0.904494
9207,0.906367
9241,0.908240
9341,0.910112
9507,0.911985
9902,0.913858
10045,0.915730
10072,0.917603
10558,0.919476
10579,0.921348
10610,0.923221
10757,0.925094
10803,0.926966
10823,0.928839
11020,0.930712
11080,0.932584
11167,0.934457
11368,0.936330
11438,0.938202
11452,0.940075
11536,0.941948
11554,0.943820
11652,0.945693
11842,0.947566
11924,0.949438
12048,0.951311
12381,0.953184
12554,0.955056
12752,0.956929
12807,0.958801
13659,0.960674
14275,0.962547
15155,0.964419
15169,0.966292
15267,0.968165
15549,0.970037
15870,0.971910
16253,0.973783
16336,0.975655
19302,0.977528
20985,0.979401
21081,0.981273
21267,0.983146
22220,0.985019
22481,0.986891
22905,0.988764
23503,0.990637
24374,0.992509
39912,0.994382
40317,0.996255
63945,0.998127



==> data/pseudo-safe-ql_sem.txt <==
4,0.010471
4,0.020942
4,0.031414
4,0.041885
4,0.052356
4,0.062827
4,0.073298
4,0.083770
4,0.094241
6,0.104712
6,0.115183
6,0.125654
6,0.136126
6,0.146597
6,0.157068
6,0.164049
6,0.174520
6,0.184991
6,0.195462
8,0.205934
8,0.207679
8,0.218150
8,0.228621
8,0.239092
10,0.249564
11,0.260035
11,0.270506
12,0.280977
12,0.291449
12,0.301920
13,0.305410
14,0.308901
14,0.319372
15,0.321117
16,0.322862
16,0.333333
18,0.343805
18,0.349040
19,0.359511
19,0.369983
20,0.371728
20,0.382199
27,0.392670
27,0.394415
28,0.396161
29,0.406632
37,0.417103
41,0.427574
42,0.429319
44,0.431065
48,0.434555
49,0.436300
55,0.446771
56,0.457243
59,0.458988
64,0.460733
65,0.465969
66,0.476440
66,0.478185
73,0.488656
76,0.499127
86,0.509599
103,0.520070
105,0.521815
107,0.523560
107,0.525305
109,0.527051
118,0.528796
124,0.530541
124,0.532286
133,0.534031
133,0.544503
139,0.554974
170,0.558464
191,0.560209
268,0.563700
331,0.565445
333,0.567190
363,0.568935
439,0.570681
478,0.572426
495,0.574171
500,0.575916
504,0.577661
517,0.579407
531,0.581152
533,0.582897
536,0.584642
567,0.586387
582,0.588133
586,0.589878
599,0.591623
615,0.593368
632,0.595113
649,0.596859
651,0.598604
662,0.600349
668,0.602094
671,0.603839
676,0.605585
679,0.607330
758,0.609075
784,0.610820
787,0.612565
797,0.614311
801,0.616056
811,0.617801
816,0.619546
817,0.621291
879,0.623037
886,0.624782
888,0.626527
915,0.628272
924,0.630017
930,0.631763
960,0.633508
971,0.635253
977,0.636998
991,0.638743
995,0.640489
1007,0.642234
1020,0.643979
1033,0.645724
1036,0.647469
1041,0.649215
1044,0.650960
1070,0.652705
1095,0.654450
1096,0.656195
1112,0.657941
1123,0.659686
1133,0.663176
1137,0.664921
1153,0.666667
1161,0.668412
1166,0.670157
1174,0.671902
1183,0.673647
1186,0.675393
1195,0.677138
1200,0.678883
1202,0.680628
1204,0.682373
1206,0.684119
1209,0.685864
1211,0.687609
1216,0.689354
1259,0.691099
1267,0.692845
1269,0.694590
1276,0.696335
1306,0.698080
1315,0.699825
1318,0.701571
1321,0.703316
1325,0.705061
1334,0.706806
1369,0.708551
1374,0.710297
1378,0.712042
1409,0.713787
1410,0.715532
1427,0.717277
1433,0.719023
1446,0.720768
1447,0.722513
1457,0.724258
1464,0.726003
1500,0.727749
1514,0.729494
1520,0.731239
1579,0.732984
1582,0.734729
1590,0.736475
1592,0.738220
1597,0.739965
1615,0.741710
1619,0.743455
1632,0.745201
1646,0.746946
1656,0.748691
1701,0.750436
1731,0.752182
1737,0.753927
1743,0.755672
1759,0.757417
1804,0.759162
1815,0.760908
1821,0.762653
1835,0.764398
1847,0.766143
1852,0.767888
1874,0.769634
1895,0.771379
1930,0.773124
1939,0.774869
1943,0.776614
1979,0.778360
1981,0.780105
2006,0.781850
2029,0.783595
2035,0.785340
2043,0.787086
2074,0.788831
2080,0.790576
2098,0.792321
2102,0.794066
2117,0.795812
2143,0.797557
2144,0.799302
2168,0.801047
2182,0.802792
2194,0.804538
2211,0.806283
2261,0.808028
2308,0.809773
2341,0.811518
2401,0.813264
2415,0.815009
2435,0.816754
2454,0.818499
2461,0.820244
2467,0.821990
2508,0.823735
2520,0.825480
2527,0.827225
2541,0.828970
2555,0.830716
2557,0.832461
2558,0.834206
2572,0.835951
2625,0.837696
2655,0.839442
2668,0.841187
2848,0.842932
2861,0.844677
2870,0.846422
2958,0.848168
2981,0.849913
3024,0.851658
3037,0.853403
3041,0.855148
3051,0.856894
3085,0.858639
3110,0.860384
3167,0.862129
3168,0.863874
3206,0.865620
3233,0.867365
3264,0.869110
3313,0.870855
3357,0.872600
3366,0.874346
3388,0.876091
3451,0.877836
3493,0.879581
3517,0.881326
3526,0.883072
3551,0.884817
3573,0.886562
3602,0.888307
3627,0.890052
3667,0.893543
3693,0.895288
3730,0.897033
3741,0.898778
3780,0.900524
3867,0.902269
3870,0.904014
3903,0.905759
3942,0.907504
3957,0.909250
3994,0.910995
4301,0.912740
4310,0.914485
4384,0.916230
4392,0.917976
4420,0.919721
4433,0.921466
4484,0.923211
4597,0.924956
4706,0.926702
4721,0.928447
4841,0.930192
5049,0.931937
5136,0.933682
5244,0.935428
5394,0.937173
5513,0.938918
5640,0.940663
5715,0.942408
5735,0.944154
5800,0.945899
5847,0.947644
6126,0.949389
6405,0.951134
6627,0.952880
6637,0.954625
6780,0.956370
6966,0.958115
7499,0.959860
7507,0.961606
7537,0.963351
7676,0.965096
7689,0.966841
7762,0.968586
7940,0.970332
8222,0.972077
8335,0.973822
8793,0.975567
9180,0.977312
9809,0.979058
10065,0.980803
12824,0.982548
12868,0.984293
12897,0.986038
14969,0.987784
15607,0.989529
21272,0.991274
27417,0.993019
28297,0.994764





==> data/pseudo-safe-si.txt <==
20,0.003886
26,0.005181
39,0.007772
40,0.024611
48,0.033679
52,0.042746
55,0.044041
72,0.045337
76,0.055699
78,0.063472
92,0.066062
98,0.071244
110,0.080311
114,0.090674
124,0.101036
134,0.111399
144,0.120466
150,0.123057
158,0.133420
164,0.143782
168,0.150259
182,0.160622
184,0.168394
194,0.173575
196,0.186528
208,0.196891
216,0.198187
225,0.205959
232,0.216321
252,0.220207
260,0.226684
291,0.230570
294,0.233161
312,0.243523
314,0.248705
320,0.259067
348,0.269430
362,0.279793
364,0.281088
368,0.291451
381,0.292746
384,0.296632
388,0.297927
402,0.308290
420,0.309585
422,0.313472
438,0.326425
456,0.331606
468,0.332902
471,0.338083
476,0.348446
492,0.358808
508,0.366580
510,0.376943
512,0.380829
540,0.382124
546,0.387306
548,0.395078
554,0.401554
562,0.410622
566,0.420984
590,0.426166
608,0.431347
624,0.432642
630,0.441710
633,0.448187
635,0.449482
640,0.452073
651,0.461140
657,0.468912
681,0.470207
708,0.480570
720,0.484456
728,0.485751
752,0.496114
768,0.497409
819,0.502591
822,0.515544
824,0.519430
830,0.522021
831,0.525907
843,0.527202
868,0.528497
870,0.529793
882,0.533679
885,0.538860
894,0.547927
908,0.556995
944,0.562176
954,0.563472
960,0.568653
1080,0.585492
1092,0.588083
1094,0.597150
1101,0.602332
1108,0.606218
1131,0.607513
1152,0.616580
1176,0.621762
1180,0.624352
1232,0.625648
1236,0.632124
1245,0.639896
1305,0.646373
1350,0.648964
1416,0.651554
1430,0.652850
1440,0.654145
1456,0.656736
1464,0.664508
1468,0.669689
1470,0.670984
1482,0.673575
1485,0.683938
1508,0.693005
1575,0.694301
1590,0.695596
1632,0.696891
1641,0.698187
1662,0.703368
1740,0.705959
1804,0.711140
1812,0.713731
1830,0.716321
1848,0.721503
1908,0.722798
1980,0.730570
2100,0.731865
2156,0.735751
2176,0.742228
2215,0.744819
2216,0.746114
2226,0.752591
2280,0.753886
2288,0.762953
2416,0.769430
2464,0.777202
2469,0.787565
2470,0.791451
2475,0.794041
2604,0.795337
2613,0.800518
2625,0.805699
2706,0.810881
2720,0.814767
2772,0.816062
2964,0.818653
2984,0.819948
3020,0.821244
3040,0.827720
3054,0.829016
3080,0.830311
3101,0.831606
3150,0.834197
3255,0.838083
3264,0.841969
3458,0.843264
3484,0.848446
3544,0.851036
3633,0.857513
3808,0.862694
3906,0.867876
3987,0.870466
4072,0.878238
4430,0.879534
4476,0.888601
4560,0.891192
4828,0.892487
4844,0.896373
4851,0.901554
4974,0.906736
5090,0.908031
5223,0.909326
5544,0.913212
5645,0.915803
5803,0.917098
6237,0.918394
6290,0.922280
6632,0.923575
6774,0.926166
6964,0.931347
7242,0.937824
7461,0.940415
7903,0.943005
8071,0.948187
8385,0.950777
8705,0.954663
8806,0.955959
9032,0.957254
9224,0.961140
9480,0.963731
9656,0.966321
10062,0.970207
10064,0.972798
10161,0.974093
10377,0.975389
11376,0.981865
13272,0.983161
13416,0.987047
15096,0.988342
16354,0.989637
19770,0.990933
23065,0.993523
26360,0.996114
29655,0.998705
32950,1.000000


==> data/pseudo-safe-si_sem.txt <==
20,0.012371
39,0.016495
40,0.024742
48,0.035052
52,0.037113
76,0.047423
78,0.061856
98,0.065979
110,0.076289
114,0.086598
124,0.088660
134,0.098969
144,0.103093
147,0.105155
158,0.107216
168,0.113402
182,0.121649
186,0.129897
196,0.136082
208,0.144330
216,0.148454
237,0.152577
246,0.156701
252,0.160825
273,0.162887
288,0.164948
294,0.173196
300,0.183505
312,0.191753
314,0.197938
316,0.202062
320,0.212371
328,0.218557
348,0.237113
362,0.247423
364,0.251546
368,0.255670
381,0.257732
384,0.261856
420,0.263918
422,0.270103
434,0.272165
438,0.282474
456,0.290722
460,0.294845
464,0.296907
468,0.301031
471,0.303093
476,0.313402
480,0.315464
492,0.325773
508,0.331959
510,0.342268
512,0.348454
548,0.350515
552,0.362887
562,0.364948
582,0.367010
596,0.371134
603,0.373196
608,0.375258
624,0.377320
628,0.379381
630,0.385567
633,0.389691
635,0.391753
651,0.395876
657,0.397938
679,0.400000
681,0.406186
708,0.408247
720,0.416495
728,0.426804
734,0.428866
752,0.439175
768,0.441237
776,0.445361
804,0.451546
810,0.463918
819,0.465979
822,0.482474
824,0.484536
831,0.494845
840,0.496907
843,0.498969
849,0.501031
858,0.503093
868,0.505155
873,0.507216
876,0.509278
882,0.511340
894,0.517526
908,0.521649
936,0.525773
944,0.527835
1005,0.529897
1080,0.531959
1085,0.534021
1095,0.540206
1096,0.542268
1101,0.550515
1124,0.556701
1131,0.564948
1132,0.573196
1176,0.579381
1180,0.595876
1232,0.597938
1236,0.600000
1245,0.604124
1272,0.608247
1350,0.610309
1365,0.614433
1430,0.620619
1464,0.626804
1485,0.632990
1508,0.635052
1540,0.641237
1575,0.643299
1590,0.645361
1620,0.647423
1638,0.651546
1641,0.657732
1648,0.663918
1660,0.670103
1716,0.672165
1740,0.674227
1770,0.684536
1812,0.686598
1830,0.688660
1848,0.701031
1890,0.703093
1953,0.711340
1976,0.713402
1980,0.717526
2058,0.719588
2100,0.727835
2175,0.734021
2176,0.740206
2188,0.744330
2196,0.746392
2215,0.748454
2216,0.756701
2226,0.760825
2280,0.767010
2416,0.773196
2422,0.777320
2470,0.783505
2475,0.789691
2604,0.791753
2610,0.793814
2658,0.797938
2688,0.800000
2706,0.810309
2720,0.812371
2770,0.814433
2970,0.818557
3020,0.820619
3040,0.822680
3054,0.832990
3264,0.839175
3456,0.841237
3484,0.849485
3544,0.851546
3633,0.857732
3800,0.859794
3808,0.865979
3987,0.868041
4145,0.876289
4158,0.882474
4355,0.884536
4446,0.886598
4516,0.888660
4612,0.890722
4851,0.892784
4938,0.903093
4992,0.905155
5032,0.909278
5223,0.911340
5376,0.913402
5645,0.917526
5765,0.919588
6290,0.921649
6774,0.923711
6918,0.929897
6930,0.931959
6964,0.934021
7548,0.936082
7584,0.938144
7903,0.940206
8290,0.942268
8385,0.952577
8705,0.958763
8806,0.960825
8952,0.964948
9480,0.973196
9656,0.981443
10444,0.985567
11936,0.987629
12070,0.989691
19770,0.991753
26360,0.993814
32950,0.995876
39540,0.997938
42835,1.000000


==> data/random-ltl-ql.txt <==
19,0.001842
42,0.003683
125,0.005525
194,0.007366
207,0.009208
219,0.011050
258,0.012891
331,0.014733
388,0.016575
397,0.018416
414,0.020258
449,0.022099
453,0.023941
466,0.025783
493,0.027624
501,0.029466
503,0.031308
516,0.033149
524,0.034991
540,0.036832
545,0.038674
568,0.040516
570,0.042357
571,0.044199
581,0.046041
599,0.047882
631,0.049724
635,0.051565
643,0.053407
654,0.055249
681,0.057090
704,0.058932
709,0.060773
711,0.062615
716,0.064457
727,0.066298
736,0.068140
740,0.069982
743,0.071823
759,0.073665
780,0.075506
789,0.077348
792,0.081031
806,0.082873
823,0.084715
824,0.086556
839,0.090239
841,0.092081
873,0.093923
889,0.095764
927,0.099448
931,0.101289
933,0.103131
946,0.104972
947,0.106814
957,0.108656
958,0.110497
963,0.112339
966,0.114180
969,0.117864
970,0.119705
971,0.123389
980,0.125230
981,0.127072
983,0.128913
990,0.130755
992,0.132597
997,0.136280
998,0.138122
999,0.139963
1003,0.141805
1015,0.143646
1021,0.145488
1031,0.147330
1032,0.149171
1033,0.151013
1037,0.152855
1038,0.154696
1041,0.156538
1045,0.158379
1047,0.160221
1048,0.162063
1064,0.163904
1075,0.165746
1077,0.169429
1078,0.171271
1079,0.173112
1082,0.174954
1089,0.176796
1097,0.178637
1101,0.180479
1114,0.182320
1121,0.184162
1133,0.186004
1152,0.187845
1156,0.189687
1164,0.193370
1167,0.195212
1178,0.197053
1208,0.198895
1212,0.200737
1219,0.202578
1223,0.204420
1226,0.206262
1230,0.208103
1237,0.209945
1242,0.211786
1246,0.213628
1248,0.215470
1253,0.217311
1257,0.219153
1267,0.220994
1270,0.224678
1285,0.226519
1295,0.228361
1296,0.230203
1297,0.232044
1304,0.233886
1306,0.235727
1316,0.237569
1318,0.239411
1322,0.241252
1331,0.243094
1334,0.248619
1344,0.250460
1346,0.254144
1355,0.259669
1370,0.261510
1382,0.263352
1383,0.265193
1384,0.267035
1392,0.268877
1398,0.270718
1400,0.272560
1403,0.274401
1410,0.276243
1412,0.278085
1413,0.279926
1417,0.281768
1437,0.283610
1446,0.285451
1465,0.287293
1469,0.289134
1480,0.290976
1484,0.294659
1485,0.296501
1495,0.298343
1510,0.300184
1529,0.302026
1534,0.303867
1539,0.305709
1541,0.307551
1545,0.311234
1554,0.314917
1557,0.316759
1559,0.318600
1564,0.320442
1571,0.322284
1582,0.327808
1590,0.331492
1591,0.333333
1597,0.335175
1599,0.337017
1601,0.338858
1604,0.340700
1630,0.342541
1634,0.344383
1665,0.346225
1670,0.349908
1673,0.351750
1681,0.353591
1685,0.357274
1687,0.359116
1690,0.362799
1706,0.364641
1724,0.366483
1725,0.368324
1731,0.370166
1733,0.372007
1736,0.373849
1741,0.375691
1753,0.377532
1780,0.379374
1783,0.381215
1784,0.383057
1788,0.384899
1802,0.388582
1805,0.394107
1812,0.395948
1814,0.397790
1817,0.399632
1823,0.401473
1836,0.403315
1865,0.405157
1870,0.406998
1888,0.408840
1896,0.410681
1900,0.412523
1913,0.414365
1917,0.416206
1926,0.418048
1932,0.419890
1945,0.421731
1956,0.423573
1961,0.425414
1967,0.427256
2013,0.429098
2031,0.430939
2038,0.432781
2041,0.434622
2046,0.436464
2052,0.438306
2056,0.440147
2079,0.441989
2086,0.443831
2089,0.445672
2093,0.447514
2099,0.449355
2105,0.451197
2111,0.453039
2116,0.454880
2125,0.456722
2126,0.458564
2142,0.460405
2160,0.464088
2161,0.465930
2162,0.467772
2166,0.469613
2177,0.471455
2190,0.473297
2206,0.475138
2220,0.476980
2240,0.478821
2243,0.480663
2262,0.482505
2264,0.486188
2284,0.488029
2298,0.491713
2332,0.493554
2335,0.497238
2366,0.499079
2386,0.500921
2393,0.502762
2396,0.508287
2405,0.510129
2408,0.511971
2412,0.513812
2425,0.515654
2426,0.517495
2437,0.519337
2439,0.521179
2457,0.523020
2464,0.524862
2475,0.526703
2492,0.528545
2502,0.530387
2514,0.532228
2533,0.534070
2534,0.535912
2553,0.537753
2562,0.539595
2573,0.541436
2574,0.543278
2590,0.545120
2597,0.546961
2605,0.548803
2607,0.550645
2614,0.554328
2700,0.556169
2707,0.558011
2752,0.559853
2765,0.561694
2804,0.563536
2839,0.565378
2841,0.567219
2849,0.569061
2873,0.570902
2905,0.572744
2916,0.574586
2931,0.576427
2958,0.578269
2977,0.580110
2990,0.581952
2991,0.583794
2999,0.585635
3022,0.587477
3030,0.589319
3062,0.591160
3066,0.593002
3067,0.594843
3076,0.596685
3107,0.598527
3120,0.600368
3155,0.602210
3168,0.604052
3183,0.605893
3199,0.607735
3201,0.609576
3207,0.611418
3232,0.613260
3292,0.615101
3308,0.616943
3352,0.618785
3357,0.620626
3390,0.622468
3410,0.624309
3418,0.626151
3448,0.627993
3450,0.629834
3501,0.631676
3583,0.633517
3591,0.635359
3602,0.637201
3634,0.640884
3672,0.642726
3701,0.644567
3737,0.646409
3740,0.648250
3742,0.650092
3744,0.651934
3753,0.655617
3757,0.657459
3769,0.659300
3857,0.661142
3865,0.662983
3867,0.664825
3873,0.666667
3875,0.668508
3892,0.672192
3909,0.674033
3923,0.675875
3974,0.679558
3996,0.681400
3999,0.683241
4011,0.685083
4012,0.686924
4036,0.688766
4054,0.690608
4059,0.692449
4084,0.694291
4258,0.696133
4270,0.697974
4275,0.699816
4278,0.703499
4289,0.705341
4293,0.707182
4356,0.709024
4365,0.710866
4433,0.712707
4515,0.714549
4543,0.716390
4559,0.718232
4569,0.720074
4587,0.721915
4604,0.723757
4636,0.725599
4646,0.727440
4671,0.729282
4716,0.731123
4790,0.732965
4831,0.734807
4839,0.736648
4916,0.738490
4950,0.740331
4957,0.742173
4968,0.744015
5020,0.745856
5043,0.747698
5062,0.749540
5081,0.751381
5100,0.753223
5119,0.755064
5126,0.756906
5127,0.758748
5159,0.760589
5168,0.762431
5199,0.764273
5207,0.766114
5213,0.767956
5235,0.769797
5239,0.771639
5267,0.773481
5318,0.775322
5353,0.777164
5376,0.779006
5388,0.780847
5424,0.782689
5480,0.784530
5541,0.786372
5547,0.788214
5625,0.790055
5653,0.791897
5662,0.793738
5778,0.795580
5835,0.797422
5888,0.799263
6008,0.801105
6087,0.802947
6104,0.804788
6326,0.806630
6422,0.808471
6632,0.810313
6675,0.812155
6711,0.813996
6719,0.815838
6733,0.817680
6936,0.819521
7101,0.821363
7350,0.823204
7384,0.825046
7551,0.826888
7622,0.828729
7739,0.830571
7901,0.832413
8033,0.834254
8105,0.836096
8460,0.837937
8478,0.839779
8492,0.841621
8500,0.843462
8501,0.845304
8573,0.847145
8607,0.848987
8616,0.850829
8709,0.852670
8734,0.854512
8845,0.856354
8942,0.858195
8950,0.860037
9120,0.861878
9214,0.863720
9291,0.865562
9311,0.867403
9344,0.869245
9494,0.871087
9521,0.872928
9563,0.874770
9570,0.876611
9633,0.878453
9737,0.880295
9866,0.882136
9891,0.883978
10263,0.885820
10505,0.887661
10974,0.889503
11070,0.891344
11165,0.893186
11590,0.895028
11664,0.896869
11699,0.898711
11788,0.900552
12671,0.902394
12695,0.904236
12768,0.906077
13093,0.907919
13665,0.909761
14278,0.911602
14552,0.913444
14587,0.915285
15286,0.917127
15792,0.918969
16398,0.920810
16954,0.922652
17324,0.924494
17473,0.926335
18235,0.928177
18430,0.930018
19353,0.931860
19430,0.933702
23329,0.935543
23972,0.937385
25273,0.939227
31303,0.941068
32712,0.942910
33522,0.944751
33927,0.946593
34880,0.948435
35051,0.950276
35183,0.952118
36607,0.953959
39957,0.955801
40959,0.957643
43566,0.959484
44639,0.961326
45978,0.963168
46262,0.965009
46415,0.966851
47194,0.968692
49481,0.970534
50148,0.972376
50837,0.974217
53918,0.976059
54437,0.977901
55248,0.979742
61458,0.981584
74762,0.983425
79027,0.985267
84358,0.987109
92948,0.988950








==> data/random-ltl-ql_eps.txt <==
3,0.001961
3,0.011765
4,0.021569
4,0.031373
4,0.049020
4,0.058824
4,0.080392
4,0.094118
4,0.103922
4,0.113725
4,0.127451
4,0.139216
5,0.145098
5,0.149020
6,0.158824
6,0.172549
6,0.180392
6,0.190196
8,0.200000
8,0.209804
8,0.221569
9,0.225490
10,0.231373
10,0.241176
11,0.243137
11,0.252941
12,0.260784
12,0.264706
16,0.266667
16,0.276471
17,0.280392
17,0.292157
18,0.296078
18,0.307843
19,0.309804
19,0.319608
19,0.333333
19,0.343137
19,0.352941
20,0.354902
21,0.356863
21,0.358824
21,0.360784
26,0.368627
26,0.370588
28,0.380392
28,0.392157
31,0.403922
32,0.405882
33,0.407843
33,0.417647
34,0.419608
35,0.423529
36,0.433333
37,0.447059
37,0.456863
38,0.460784
39,0.470588
39,0.472549
46,0.482353
46,0.484314
47,0.486275
48,0.488235
49,0.490196
55,0.492157
56,0.494118
56,0.498039
56,0.500000
57,0.509804
62,0.511765
64,0.513725
65,0.515686
67,0.525490
68,0.527451
70,0.529412
76,0.531373
76,0.533333
91,0.537255
92,0.550980
99,0.552941
101,0.554902
102,0.556863
106,0.558824
111,0.562745
113,0.572549
114,0.574510
122,0.576471
122,0.578431
123,0.582353
128,0.588235
129,0.590196
130,0.592157
148,0.594118
173,0.596078
175,0.598039
182,0.600000
199,0.601961
200,0.605882
201,0.607843
208,0.609804
226,0.611765
230,0.613725
246,0.615686
275,0.617647
279,0.619608
293,0.621569
305,0.623529
339,0.625490
343,0.627451
343,0.629412
347,0.635294
364,0.637255
368,0.639216
379,0.641176
379,0.643137
388,0.645098
410,0.647059
420,0.649020
425,0.650980
429,0.652941
433,0.654902
439,0.656863
441,0.658824
451,0.660784
455,0.662745
466,0.664706
478,0.666667
500,0.668627
519,0.670588
529,0.672549
532,0.674510
549,0.676471
553,0.678431
557,0.680392
575,0.682353
590,0.684314
599,0.686275
616,0.688235
617,0.690196
626,0.692157
628,0.694118
661,0.696078
664,0.698039
668,0.700000
676,0.703922
685,0.705882
735,0.707843
736,0.709804
761,0.711765
794,0.713725
797,0.715686
800,0.717647
823,0.719608
847,0.721569
854,0.723529
870,0.725490
952,0.727451
956,0.729412
962,0.731373
969,0.733333
971,0.735294
974,0.737255
996,0.739216
1012,0.741176
1020,0.743137
1038,0.745098
1065,0.747059
1094,0.749020
1132,0.750980
1169,0.752941
1188,0.754902
1192,0.756863
1202,0.758824
1205,0.760784
1225,0.762745
1311,0.764706
1317,0.766667
1347,0.768627
1348,0.770588
1368,0.772549
1373,0.774510
1387,0.776471
1394,0.778431
1416,0.780392
1453,0.782353
1470,0.784314
1473,0.786275
1488,0.788235
1498,0.790196
1519,0.792157
1525,0.794118
1528,0.796078
1540,0.798039
1544,0.800000
1546,0.801961
1569,0.803922
1588,0.805882
1600,0.807843
1652,0.809804
1657,0.811765
1667,0.813725
1680,0.815686
1684,0.817647
1720,0.819608
1752,0.821569
1792,0.823529
1797,0.825490
1926,0.827451
1937,0.829412
1941,0.831373
1975,0.833333
2139,0.835294
2169,0.837255
2179,0.839216
2235,0.841176
2248,0.843137
2250,0.845098
2261,0.847059
2370,0.850980
2392,0.852941
2462,0.854902
2494,0.856863
2577,0.860784
2601,0.862745
2648,0.864706
2682,0.866667
2735,0.868627
2749,0.870588
2816,0.872549
2840,0.876471
2938,0.878431
2941,0.880392
2983,0.882353
2996,0.884314
2998,0.886275
3035,0.888235
3064,0.890196
3107,0.892157
3110,0.894118
3135,0.896078
3198,0.898039
3211,0.900000
3241,0.901961
3246,0.903922
3267,0.905882
3270,0.907843
3302,0.909804
3368,0.911765
3415,0.913725
3433,0.915686
3490,0.917647
3508,0.919608
3546,0.921569
3556,0.923529
3575,0.925490
3750,0.927451
3793,0.929412
3900,0.931373
4054,0.933333
4090,0.935294
4139,0.937255
4310,0.939216
4865,0.941176
5053,0.943137
5189,0.945098
5639,0.947059
5848,0.949020
5862,0.950980
6349,0.952941
6595,0.954902
6651,0.956863
7069,0.958824
7453,0.960784
7651,0.962745
7891,0.964706
7927,0.966667
8396,0.968627
8583,0.970588
8988,0.972549
9035,0.974510
9182,0.976471
9667,0.978431
9682,0.980392
10751,0.982353
11474,0.984314
12465,0.986275
14971,0.988235
15756,0.990196
17606,0.992157
17900,0.994118
18455,0.996078
18719,0.998039
21787,1.000000


==> data/random-ltl-ql_prio.txt <==
32,0.002119
53,0.004237
64,0.006356
111,0.008475
126,0.010593
159,0.012712
191,0.014831
215,0.016949
265,0.019068
282,0.021186
365,0.023305
376,0.025424
413,0.027542
433,0.029661
434,0.031780
487,0.033898
494,0.036017
521,0.038136
533,0.040254
562,0.042373
573,0.044492
592,0.046610
605,0.048729
613,0.050847
626,0.052966
629,0.055085
638,0.059322
654,0.061441
666,0.063559
680,0.065678
709,0.067797
712,0.069915
715,0.074153
716,0.076271
719,0.078390
722,0.080508
739,0.082627
743,0.084746
763,0.086864
766,0.088983
778,0.091102
789,0.093220
791,0.095339
798,0.097458
810,0.101695
814,0.103814
816,0.105932
835,0.108051
839,0.110169
841,0.112288
844,0.114407
852,0.116525
859,0.118644
860,0.120763
861,0.122881
863,0.125000
867,0.127119
871,0.129237
873,0.131356
876,0.133475
890,0.135593
894,0.137712
897,0.139831
910,0.141949
922,0.144068
943,0.146186
947,0.148305
956,0.150424
962,0.152542
969,0.154661
985,0.156780
991,0.158898
992,0.161017
1005,0.163136
1007,0.165254
1020,0.167373
1025,0.169492
1033,0.171610
1034,0.173729
1035,0.175847
1048,0.177966
1051,0.180085
1052,0.182203
1057,0.184322
1058,0.186441
1059,0.188559
1061,0.190678
1067,0.194915
1071,0.197034
1076,0.199153
1082,0.201271
1088,0.203390
1092,0.205508
1099,0.207627
1108,0.209746
1117,0.211864
1119,0.213983
1133,0.216102
1147,0.218220
1152,0.220339
1153,0.222458
1160,0.224576
1164,0.226695
1169,0.228814
1171,0.230932
1174,0.233051
1179,0.235169
1182,0.237288
1189,0.239407
1199,0.241525
1205,0.243644
1206,0.247881
1230,0.250000
1231,0.252119
1242,0.254237
1254,0.256356
1264,0.258475
1273,0.260593
1276,0.262712
1277,0.264831
1283,0.266949
1288,0.269068
1291,0.271186
1302,0.275424
1304,0.277542
1307,0.279661
1308,0.281780
1313,0.283898
1318,0.286017
1323,0.290254
1325,0.292373
1327,0.294492
1338,0.296610
1348,0.298729
1361,0.300847
1362,0.302966
1366,0.305085
1367,0.307203
1386,0.309322
1389,0.311441
1412,0.313559
1416,0.315678
1425,0.317797
1428,0.319915
1442,0.322034
1443,0.324153
1446,0.326271
1451,0.328390
1453,0.330508
1457,0.332627
1460,0.334746
1470,0.336864
1473,0.338983
1497,0.341102
1506,0.343220
1510,0.345339
1512,0.347458
1530,0.349576
1535,0.351695
1536,0.353814
1537,0.355932
1555,0.358051
1589,0.360169
1591,0.362288
1593,0.364407
1601,0.366525
1604,0.368644
1609,0.370763
1611,0.372881
1622,0.375000
1666,0.377119
1669,0.379237
1671,0.381356
1677,0.383475
1679,0.385593
1686,0.387712
1695,0.389831
1702,0.394068
1710,0.396186
1712,0.398305
1721,0.400424
1725,0.402542
1744,0.404661
1751,0.406780
1763,0.411017
1773,0.413136
1780,0.415254
1789,0.417373
1792,0.419492
1806,0.421610
1813,0.423729
1816,0.425847
1837,0.427966
1839,0.430085
1844,0.432203
1851,0.434322
1855,0.436441
1865,0.438559
1866,0.440678
1869,0.442797
1877,0.444915
1885,0.447034
1889,0.449153
1901,0.451271
1907,0.453390
1920,0.455508
1923,0.459746
1926,0.461864
1931,0.463983
1949,0.466102
1958,0.468220
1960,0.470339
1962,0.472458
1970,0.474576
1974,0.476695
1977,0.480932
1979,0.483051
1983,0.485169
1992,0.487288
1996,0.489407
2000,0.491525
2006,0.493644
2007,0.495763
2011,0.497881
2013,0.500000
2016,0.502119
2036,0.504237
2049,0.506356
2050,0.510593
2051,0.512712
2055,0.514831
2066,0.516949
2067,0.519068
2084,0.521186
2094,0.525424
2107,0.527542
2109,0.529661
2110,0.531780
2115,0.536017
2132,0.538136
2158,0.540254
2174,0.542373
2179,0.544492
2193,0.546610
2199,0.552966
2206,0.555085
2209,0.557203
2217,0.559322
2224,0.561441
2248,0.563559
2252,0.565678
2254,0.567797
2258,0.569915
2266,0.572034
2282,0.574153
2291,0.576271
2294,0.578390
2358,0.580508
2359,0.582627
2360,0.584746
2370,0.586864
2381,0.588983
2382,0.591102
2386,0.593220
2437,0.595339
2468,0.597458
2488,0.599576
2495,0.601695
2500,0.605932
2521,0.608051
2543,0.610169
2556,0.612288
2570,0.614407
2591,0.616525
2615,0.618644
2636,0.620763
2649,0.622881
2650,0.625000
2651,0.627119
2653,0.629237
2661,0.631356
2692,0.633475
2720,0.635593
2735,0.637712
2741,0.639831
2762,0.641949
2770,0.646186
2785,0.648305
2807,0.650424
2816,0.652542
2827,0.654661
2833,0.656780
2885,0.658898
2888,0.661017
2891,0.663136
2894,0.665254
2895,0.667373
2901,0.669492
2905,0.671610
2907,0.673729
2937,0.675847
2938,0.677966
3016,0.680085
3018,0.682203
3055,0.684322
3098,0.686441
3116,0.688559
3117,0.690678
3122,0.692797
3127,0.694915
3131,0.697034
3140,0.699153
3141,0.701271
3143,0.703390
3152,0.705508
3154,0.707627
3173,0.709746
3201,0.711864
3219,0.713983
3224,0.716102
3253,0.718220
3255,0.720339
3266,0.722458
3285,0.724576
3298,0.726695
3326,0.728814
3342,0.730932
3390,0.733051
3409,0.735169
3414,0.739407
3427,0.741525
3442,0.743644
3514,0.745763
3553,0.747881
3558,0.750000
3562,0.752119
3680,0.754237
3687,0.756356
3702,0.760593
3715,0.762712
3730,0.764831
3736,0.766949
3738,0.769068
3757,0.771186
3778,0.773305
3781,0.775424
3788,0.777542
3813,0.779661
3898,0.781780
3909,0.783898
3942,0.786017
3955,0.788136
4012,0.790254
4022,0.792373
4047,0.794492
4066,0.796610
4093,0.798729
4158,0.800847
4210,0.802966
4233,0.805085
4247,0.807203
4252,0.809322
4256,0.811441
4261,0.813559
4275,0.815678
4303,0.817797
4356,0.819915
4359,0.822034
4364,0.824153
4369,0.826271
4456,0.828390
4475,0.830508
4528,0.832627
4529,0.834746
4608,0.836864
4636,0.838983
4685,0.841102
4717,0.843220
4746,0.845339
4756,0.847458
4799,0.849576
4863,0.851695
4918,0.853814
4953,0.855932
5068,0.858051
5080,0.860169
5095,0.862288
5137,0.864407
5194,0.866525
5217,0.868644
5255,0.870763
5285,0.872881
5292,0.875000
5400,0.877119
5528,0.879237
5554,0.883475
5597,0.885593
5685,0.887712
5805,0.889831
5909,0.891949
6327,0.894068
6392,0.896186
6439,0.898305
6444,0.900424
6502,0.902542
6576,0.904661
6582,0.906780
6614,0.908898
6655,0.911017
6693,0.913136
6735,0.915254
6799,0.917373
6819,0.919492
7083,0.921610
7184,0.923729
7358,0.925847
7440,0.927966
7477,0.930085
7528,0.932203
7558,0.934322
7667,0.936441
7913,0.938559
7993,0.940678
8013,0.942797
8208,0.944915
8666,0.947034
8717,0.949153
9291,0.951271
9470,0.953390
9537,0.955508
9819,0.957627
10902,0.959746
11110,0.961864
12405,0.963983
13522,0.966102
15321,0.968220
17322,0.970339
20053,0.972458
21147,0.974576
22596,0.976695
24556,0.978814
24886,0.980932
25246,0.983051
25500,0.985169
25536,0.987288
26942,0.989407
28726,0.991525
45315,0.993644
68741,0.995763
74185,0.997881
76550,1.000000


==> data/random-ltl-ql_sem.txt <==
3,0.002101
3,0.004202
4,0.014706
4,0.025210
4,0.044118
4,0.054622
4,0.075630
4,0.086134
4,0.096639
4,0.107143
4,0.117647
4,0.128151
6,0.138655
6,0.149160
6,0.159664
7,0.161765
8,0.172269
8,0.182773
8,0.193277
9,0.201681
10,0.203782
10,0.214286
11,0.216387
11,0.226891
12,0.228992
16,0.239496
17,0.241597
17,0.252101
18,0.254202
18,0.264706
19,0.266807
19,0.277311
19,0.287815
19,0.298319
19,0.308824
20,0.310924
21,0.313025
21,0.315126
23,0.317227
26,0.319328
26,0.327731
28,0.338235
28,0.348739
31,0.359244
32,0.361345
32,0.363445
33,0.369748
36,0.380252
36,0.382353
37,0.384454
37,0.386555
37,0.397059
38,0.399160
38,0.401261
38,0.407563
39,0.418067
39,0.420168
42,0.422269
44,0.424370
46,0.434874
57,0.445378
58,0.447479
65,0.449580
67,0.460084
68,0.462185
89,0.464286
90,0.466387
92,0.476891
123,0.485294
128,0.487395
128,0.489496
129,0.491597
139,0.493697
139,0.495798
144,0.497899
149,0.500000
149,0.504202
156,0.506303
158,0.508403
186,0.510504
187,0.512605
188,0.514706
235,0.516807
238,0.518908
266,0.521008
295,0.523109
304,0.525210
321,0.527311
344,0.529412
345,0.531513
364,0.533613
366,0.535714
385,0.537815
388,0.539916
402,0.542017
415,0.544118
424,0.548319
436,0.550420
439,0.552521
453,0.554622
529,0.556723
534,0.558824
537,0.560924
540,0.563025
545,0.565126
549,0.567227
555,0.569328
559,0.573529
567,0.575630
583,0.577731
584,0.579832
613,0.581933
615,0.586134
620,0.588235
660,0.590336
669,0.592437
717,0.594538
718,0.596639
723,0.598739
732,0.600840
768,0.602941
774,0.605042
780,0.607143
865,0.609244
871,0.611345
882,0.613445
886,0.615546
888,0.617647
927,0.619748
929,0.621849
938,0.623950
943,0.626050
949,0.628151
969,0.630252
982,0.632353
1015,0.634454
1030,0.636555
1079,0.638655
1085,0.640756
1086,0.642857
1094,0.644958
1119,0.647059
1141,0.649160
1151,0.651261
1155,0.653361
1160,0.655462
1162,0.659664
1168,0.661765
1213,0.663866
1222,0.665966
1235,0.668067
1239,0.670168
1240,0.672269
1241,0.674370
1262,0.676471
1272,0.678571
1274,0.680672
1275,0.682773
1288,0.684874
1293,0.686975
1307,0.689076
1342,0.691176
1352,0.693277
1373,0.695378
1395,0.697479
1449,0.699580
1464,0.701681
1473,0.703782
1474,0.705882
1479,0.707983
1487,0.710084
1512,0.712185
1543,0.714286
1560,0.718487
1565,0.720588
1585,0.722689
1599,0.724790
1618,0.726891
1621,0.728992
1634,0.731092
1662,0.733193
1665,0.735294
1677,0.737395
1687,0.739496
1691,0.741597
1766,0.743697
1784,0.745798
1810,0.747899
1820,0.750000
1831,0.752101
1834,0.754202
1873,0.756303
1878,0.758403
1917,0.760504
1948,0.762605
1954,0.764706
1967,0.766807
1989,0.768908
2007,0.771008
2063,0.773109
2081,0.775210
2209,0.777311
2223,0.779412
2248,0.781513
2250,0.783613
2263,0.785714
2279,0.787815
2373,0.789916
2374,0.792017
2409,0.794118
2463,0.796218
2505,0.798319
2541,0.800420
2561,0.802521
2572,0.804622
2690,0.806723
2706,0.808824
2720,0.810924
2808,0.813025
2818,0.815126
2947,0.817227
3060,0.819328
3069,0.821429
3107,0.823529
3142,0.825630
3175,0.827731
3186,0.829832
3197,0.831933
3229,0.834034
3244,0.836134
3260,0.838235
3323,0.840336
3351,0.842437
3390,0.844538
3412,0.846639
3450,0.848739
3487,0.850840
3533,0.852941
3649,0.855042
3667,0.857143
3678,0.859244
3681,0.861345
3696,0.863445
3749,0.865546
3770,0.867647
3788,0.869748
3800,0.871849
3901,0.873950
3940,0.876050
3960,0.878151
3967,0.880252
4035,0.882353
4045,0.884454
4158,0.886555
4429,0.888655
4704,0.890756
4796,0.892857
4972,0.894958
5065,0.897059
5387,0.899160
6220,0.901261
6633,0.903361
6916,0.905462
6973,0.907563
7012,0.909664
7038,0.911765
7178,0.913866
7255,0.915966
7594,0.918067
7647,0.920168
7908,0.922269
8028,0.924370
8096,0.926471
8337,0.928571
8526,0.930672
8573,0.932773
8699,0.934874
8729,0.936975
9198,0.939076
9246,0.941176
9315,0.943277
9321,0.945378
9440,0.947479
9659,0.949580
10109,0.951681
10971,0.953782
11058,0.955882
11209,0.957983
11374,0.960084
11393,0.962185
12065,0.964286
12289,0.966387
13256,0.968487
13856,0.970588
14489,0.972689
14956,0.974790
15457,0.976891
15770,0.978992
16541,0.981092
17617,0.983193
17822,0.985294
20738,0.987395
21181,0.989496
22568,0.991597
24401,0.993697
28336,0.995798
32982,0.997899



==> data/random-ltl-si.txt <==
11,0.001282
22,0.010256
28,0.020513
47,0.029487
94,0.030769
144,0.032051
150,0.042308
152,0.050000
154,0.061538
188,0.071795
210,0.076923
228,0.079487
231,0.085897
254,0.087179
278,0.089744
284,0.100000
288,0.108974
308,0.111538
315,0.116667
330,0.139744
346,0.142308
358,0.152564
384,0.162821
387,0.166667
393,0.174359
411,0.176923
417,0.184615
420,0.194872
440,0.202564
442,0.210256
459,0.212821
486,0.223077
508,0.225641
516,0.232051
519,0.239744
524,0.247436
540,0.251282
548,0.258974
591,0.264103
600,0.269231
612,0.276923
621,0.283333
627,0.285897
630,0.291026
632,0.292308
635,0.297436
648,0.307692
655,0.310256
663,0.312821
675,0.319231
693,0.323077
696,0.329487
741,0.330769
744,0.334615
762,0.335897
788,0.341026
790,0.342308
800,0.347436
804,0.351282
810,0.364103
824,0.369231
828,0.375641
836,0.378205
840,0.383333
924,0.391026
928,0.394872
945,0.398718
948,0.402564
987,0.412821
988,0.415385
1008,0.420513
1030,0.424359
1045,0.426923
1064,0.437179
1080,0.441026
1104,0.444872
1116,0.451282
1134,0.460256
1150,0.462821
1176,0.471795
1232,0.475641
1235,0.482051
1236,0.483333
1254,0.485897
1264,0.489744
1323,0.491026
1340,0.497436
1344,0.508974
1368,0.519231
1376,0.532051
1380,0.539744
1386,0.542308
1396,0.543590
1404,0.550000
1422,0.553846
1449,0.557692
1470,0.558974
1530,0.560256
1536,0.566667
1587,0.567949
1604,0.570513
1610,0.573077
1656,0.574359
1662,0.578205
1680,0.582051
1694,0.584615
1720,0.592308
1745,0.597436
1755,0.601282
1764,0.610256
1784,0.614103
1854,0.615385
1869,0.616667
1896,0.623077
1920,0.626923
1932,0.633333
1962,0.635897
2005,0.639744
2040,0.647436
2094,0.651282
2116,0.660256
2165,0.661538
2216,0.666667
2230,0.673077
2335,0.675641
2345,0.683333
2349,0.685897
2352,0.687179
2355,0.688462
2406,0.691026
2445,0.696154
2454,0.697436
2466,0.700000
2472,0.703846
2476,0.706410
2492,0.707692
2550,0.708974
2598,0.714103
2656,0.716667
2676,0.720513
2770,0.721795
2772,0.728205
2802,0.730769
2807,0.732051
2877,0.738462
2934,0.741026
2943,0.743590
2956,0.751282
3031,0.755128
3090,0.757692
3095,0.761538
3115,0.766667
3122,0.767949
3132,0.769231
3140,0.778205
3269,0.782051
3270,0.787179
3272,0.793590
3288,0.794872
3320,0.797436
3423,0.800000
3464,0.805128
3465,0.808974
3568,0.810256
3695,0.811538
3708,0.814103
3714,0.816667
3736,0.817949
3738,0.820513
3800,0.821795
3840,0.826923
3915,0.832051
3984,0.835897
4090,0.837179
4330,0.839744
4434,0.841026
4480,0.846154
4560,0.848718
4648,0.850000
4698,0.851282
4906,0.853846
4908,0.855128
4952,0.856410
5196,0.858974
5320,0.864103
5352,0.865385
6080,0.866667
6488,0.867949
7356,0.869231
7530,0.874359
7560,0.875641
7800,0.878205
8582,0.883333
9036,0.887179
9044,0.893590
9072,0.896154
9360,0.900000
9808,0.901282
10336,0.905128
10530,0.906410
10542,0.907692
10543,0.908974
10584,0.915385
10920,0.916667
11034,0.917949
11354,0.920513
12165,0.924359
12480,0.926923
12790,0.928205
13279,0.933333
13486,0.934615
13787,0.935897
14040,0.938462
15125,0.939744
15176,0.941026
15795,0.942308
16488,0.944872
16627,0.950000
17550,0.951282
17906,0.955128
18150,0.964103
18320,0.965385
18970,0.969231
19305,0.971795
20152,0.975641
20832,0.976923
21060,0.978205
21984,0.979487
25072,0.980769
25648,0.982051
26040,0.983333
31340,0.987179
33852,0.989744
37608,0.991026
39060,0.992308
41664,0.993590
43876,0.996154
44268,0.997436
47010,0.998718
49476,1.000000


==> data/random-ltl-si_eps.txt <==
14,0.002041
22,0.012245
28,0.020408
47,0.028571
94,0.030612
144,0.040816
150,0.051020
152,0.061224
154,0.071429
188,0.073469
210,0.075510
231,0.085714
254,0.095918
278,0.102041
282,0.108163
284,0.118367
315,0.126531
330,0.140816
346,0.144898
358,0.155102
376,0.157143
378,0.159184
384,0.169388
387,0.173469
393,0.181633
405,0.183673
411,0.185714
417,0.189796
420,0.200000
442,0.204082
459,0.206122
462,0.212245
486,0.222449
495,0.232653
516,0.238776
519,0.244898
524,0.253061
532,0.263265
540,0.273469
548,0.279592
552,0.281633
567,0.287755
591,0.289796
600,0.295918
616,0.304082
618,0.306122
621,0.308163
632,0.310204
648,0.320408
655,0.322449
660,0.324490
663,0.328571
675,0.334694
685,0.336735
690,0.338776
693,0.342857
696,0.348980
756,0.351020
765,0.357143
770,0.359184
786,0.361224
788,0.367347
800,0.371429
804,0.377551
810,0.389796
824,0.393878
825,0.397959
828,0.412245
836,0.422449
840,0.424490
882,0.432653
918,0.434694
920,0.442857
928,0.446939
948,0.448980
985,0.451020
1008,0.457143
1030,0.461224
1035,0.463265
1050,0.471429
1053,0.473469
1072,0.475510
1105,0.477551
1106,0.483673
1116,0.493878
1152,0.495918
1176,0.497959
1203,0.500000
1235,0.508163
1238,0.514286
1308,0.524490
1316,0.534694
1338,0.540816
1340,0.542857
1344,0.546939
1376,0.557143
1404,0.565306
1407,0.569388
1422,0.575510
1449,0.579592
1482,0.581633
1530,0.587755
1536,0.595918
1587,0.597959
1604,0.604082
1662,0.610204
1680,0.616327
1720,0.618367
1732,0.622449
1745,0.624490
1784,0.634694
1824,0.638776
1854,0.642857
1857,0.646939
1869,0.648980
1876,0.653061
1896,0.657143
1932,0.663265
2016,0.667347
2040,0.671429
2055,0.679592
2064,0.683673
2094,0.691837
2116,0.695918
2216,0.700000
2217,0.702041
2230,0.706122
2280,0.716327
2335,0.720408
2345,0.722449
2349,0.728571
2352,0.730612
2355,0.732653
2406,0.734694
2408,0.738776
2445,0.742857
2454,0.748980
2466,0.751020
2472,0.755102
2492,0.761224
2560,0.763265
2598,0.767347
2645,0.769388
2656,0.777551
2736,0.779592
2772,0.783673
2802,0.789796
2934,0.791837
2940,0.793878
2956,0.795918
3012,0.797959
3031,0.800000
3090,0.802041
3115,0.804082
3132,0.808163
3140,0.812245
3174,0.814286
3192,0.818367
3244,0.820408
3272,0.824490
3320,0.826531
3423,0.828571
3464,0.832653
3465,0.834694
3528,0.838776
3695,0.842857
3840,0.848980
3876,0.851020
3925,0.855102
4055,0.859184
4116,0.861224
4158,0.865306
4330,0.871429
4401,0.873469
4434,0.875510
4480,0.877551
4518,0.885714
4866,0.889796
4904,0.891837
5168,0.897959
5265,0.902041
6050,0.906122
6130,0.914286
6395,0.916327
6460,0.918367
7560,0.924490
7588,0.926531
7674,0.934694
9072,0.938776
9075,0.944898
9485,0.946939
10530,0.948980
10920,0.953061
10992,0.961224
12285,0.963265
12480,0.967347
12536,0.969388
12824,0.971429
13279,0.977551
14040,0.979592
15670,0.981633
17550,0.983673
18804,0.987755
20832,0.991837
21938,0.993878
23436,0.995918
26040,1.000000


==> data/random-ltl-si_sem.txt <==
22,0.010204
28,0.020408
47,0.022109
94,0.030612
144,0.040816
150,0.051020
152,0.061224
154,0.073129
210,0.076531
231,0.085034
254,0.095238
270,0.096939
278,0.100340
282,0.105442
284,0.115646
315,0.122449
324,0.129252
330,0.134354
346,0.136054
358,0.146259
376,0.151361
384,0.161565
387,0.164966
393,0.173469
400,0.176871
405,0.180272
411,0.183673
417,0.190476
418,0.192177
420,0.193878
440,0.197279
442,0.204082
459,0.205782
462,0.214286
474,0.215986
486,0.217687
495,0.231293
516,0.238095
519,0.244898
524,0.255102
532,0.265306
540,0.272109
548,0.275510
550,0.277211
567,0.284014
591,0.290816
600,0.297619
616,0.301020
621,0.302721
627,0.304422
630,0.309524
648,0.321429
655,0.323129
660,0.329932
663,0.331633
675,0.333333
685,0.336735
690,0.338435
692,0.340136
693,0.343537
696,0.348639
756,0.352041
765,0.358844
770,0.363946
788,0.367347
790,0.369048
810,0.382653
824,0.384354
828,0.391156
836,0.396259
840,0.401361
882,0.409864
918,0.411565
920,0.414966
928,0.420068
938,0.423469
987,0.428571
1008,0.433673
1030,0.437075
1032,0.438776
1045,0.440476
1050,0.447279
1072,0.450680
1104,0.452381
1105,0.454082
1106,0.455782
1116,0.465986
1150,0.469388
1152,0.471088
1176,0.472789
1203,0.481293
1215,0.484694
1235,0.491497
1236,0.494898
1242,0.500000
1260,0.501701
1264,0.503401
1308,0.505102
1338,0.506803
1340,0.511905
1344,0.515306
1376,0.523810
1380,0.528912
1396,0.530612
1404,0.535714
1407,0.540816
1422,0.547619
1442,0.549320
1449,0.551020
1482,0.554422
1530,0.559524
1536,0.568027
1566,0.569728
1580,0.573129
1587,0.574830
1608,0.576531
1635,0.578231
1644,0.579932
1645,0.585034
1656,0.586735
1662,0.593537
1680,0.600340
1720,0.605442
1732,0.607143
1745,0.612245
1755,0.615646
1824,0.617347
1854,0.620748
1857,0.622449
1868,0.627551
1876,0.629252
1896,0.632653
1932,0.641156
1956,0.642857
1962,0.647959
2005,0.649660
2016,0.654762
2040,0.659864
2055,0.666667
2064,0.668367
2094,0.670068
2106,0.671769
2116,0.680272
2165,0.687075
2216,0.690476
2217,0.693878
2230,0.704082
2280,0.709184
2335,0.714286
2349,0.721088
2408,0.722789
2443,0.724490
2445,0.726190
2454,0.727891
2466,0.729592
2472,0.736395
2476,0.739796
2492,0.744898
2598,0.748299
2616,0.750000
2656,0.756803
2676,0.760204
2736,0.765306
2752,0.767007
2934,0.770408
2940,0.773810
2956,0.777211
3012,0.785714
3040,0.792517
3095,0.797619
3115,0.799320
3122,0.802721
3132,0.804422
3140,0.807823
3200,0.814626
3272,0.819728
3320,0.823129
3423,0.826531
3464,0.833333
3465,0.843537
3528,0.846939
3568,0.848639
3648,0.850340
3695,0.853741
3738,0.857143
3840,0.858844
3876,0.862245
3925,0.869048
4090,0.872449
4116,0.875850
4480,0.877551
4518,0.879252
4866,0.882653
4904,0.884354
5116,0.887755
5196,0.889456
5677,0.896259
6050,0.904762
6130,0.911565
6395,0.914966
6460,0.921769
7020,0.926871
7356,0.928571
7674,0.931973
8775,0.933673
9072,0.937075
9075,0.938776
9485,0.942177
10584,0.945578
10992,0.950680
12096,0.952381
12285,0.954082
12480,0.962585
12824,0.967687
14040,0.971088
15120,0.972789
15176,0.977891
15670,0.981293
17073,0.982993
21938,0.986395
23436,0.988095
25072,0.991497
28644,0.994898
31248,0.996599
41664,0.998299
46872,1.000000


==> data/random-reach-ql.txt <==
19,0.002020
28,0.004040
41,0.006061
64,0.008081
71,0.010101
82,0.012121
91,0.014141
109,0.016162
142,0.018182
146,0.020202
147,0.022222
160,0.024242
173,0.026263
199,0.028283
285,0.030303
287,0.032323
306,0.034343
330,0.036364
331,0.038384
338,0.040404
352,0.042424
353,0.044444
359,0.046465
360,0.048485
382,0.050505
402,0.052525
440,0.054545
514,0.056566
520,0.058586
550,0.060606
560,0.062626
568,0.064646
591,0.066667
603,0.068687
605,0.070707
611,0.072727
617,0.074747
646,0.076768
658,0.078788
662,0.082828
674,0.084848
682,0.086869
683,0.088889
687,0.090909
689,0.092929
694,0.094949
697,0.096970
700,0.098990
717,0.101010
724,0.103030
730,0.105051
737,0.107071
739,0.109091
745,0.111111
747,0.113131
753,0.115152
755,0.117172
766,0.119192
769,0.121212
773,0.123232
780,0.125253
783,0.127273
790,0.129293
803,0.131313
816,0.133333
824,0.135354
826,0.137374
829,0.139394
842,0.141414
881,0.143434
897,0.145455
906,0.147475
916,0.149495
921,0.151515
925,0.153535
934,0.155556
946,0.157576
955,0.159596
959,0.161616
962,0.163636
966,0.165657
974,0.169697
979,0.171717
985,0.173737
997,0.175758
1001,0.177778
1003,0.179798
1015,0.181818
1020,0.183838
1039,0.185859
1044,0.187879
1047,0.189899
1059,0.191919
1064,0.193939
1065,0.195960
1069,0.197980
1071,0.202020
1080,0.204040
1081,0.206061
1084,0.208081
1087,0.210101
1095,0.212121
1113,0.214141
1115,0.216162
1117,0.218182
1128,0.220202
1131,0.222222
1137,0.224242
1139,0.226263
1144,0.228283
1145,0.230303
1157,0.232323
1158,0.234343
1178,0.236364
1194,0.238384
1195,0.240404
1200,0.242424
1223,0.244444
1225,0.246465
1230,0.248485
1234,0.250505
1247,0.252525
1249,0.254545
1254,0.256566
1270,0.258586
1276,0.260606
1277,0.266667
1288,0.268687
1290,0.270707
1297,0.272727
1311,0.274747
1322,0.276768
1344,0.280808
1346,0.282828
1352,0.284848
1355,0.288889
1391,0.290909
1396,0.292929
1404,0.294949
1409,0.298990
1421,0.301010
1426,0.303030
1430,0.309091
1439,0.311111
1445,0.313131
1455,0.315152
1470,0.317172
1475,0.319192
1476,0.321212
1478,0.323232
1484,0.327273
1486,0.335354
1488,0.337374
1490,0.339394
1493,0.341414
1505,0.345455
1508,0.347475
1519,0.349495
1526,0.351515
1537,0.353535
1542,0.355556
1543,0.357576
1554,0.359596
1566,0.361616
1582,0.363636
1583,0.365657
1584,0.367677
1593,0.369697
1594,0.371717
1597,0.373737
1598,0.375758
1608,0.377778
1620,0.379798
1626,0.381818
1628,0.383838
1639,0.385859
1643,0.387879
1645,0.389899
1647,0.391919
1648,0.395960
1665,0.397980
1668,0.400000
1684,0.402020
1698,0.404040
1719,0.408081
1746,0.410101
1754,0.412121
1763,0.414141
1784,0.416162
1791,0.418182
1800,0.420202
1802,0.422222
1808,0.424242
1828,0.426263
1835,0.428283
1848,0.430303
1853,0.432323
1865,0.434343
1869,0.436364
1881,0.438384
1884,0.440404
1885,0.442424
1890,0.444444
1900,0.446465
1903,0.448485
1908,0.450505
1931,0.452525
1934,0.454545
1946,0.456566
1947,0.458586
1952,0.460606
1967,0.464646
1978,0.466667
1980,0.470707
1998,0.474747
2004,0.476768
2008,0.478788
2009,0.480808
2012,0.482828
2019,0.484848
2026,0.486869
2040,0.488889
2044,0.490909
2048,0.492929
2056,0.494949
2072,0.496970
2073,0.498990
2074,0.501010
2081,0.503030
2088,0.505051
2105,0.507071
2118,0.509091
2127,0.511111
2142,0.513131
2145,0.515152
2154,0.517172
2157,0.519192
2165,0.521212
2169,0.523232
2172,0.525253
2182,0.527273
2189,0.529293
2206,0.531313
2214,0.533333
2222,0.535354
2239,0.537374
2258,0.539394
2267,0.543434
2281,0.545455
2311,0.547475
2323,0.549495
2326,0.551515
2346,0.553535
2352,0.555556
2366,0.557576
2379,0.559596
2391,0.561616
2403,0.565657
2411,0.567677
2416,0.569697
2427,0.571717
2431,0.573737
2439,0.575758
2444,0.577778
2450,0.579798
2463,0.581818
2464,0.583838
2465,0.585859
2492,0.587879
2512,0.589899
2526,0.591919
2530,0.593939
2535,0.595960
2563,0.597980
2573,0.600000
2598,0.602020
2606,0.604040
2627,0.606061
2633,0.608081
2634,0.610101
2639,0.612121
2656,0.614141
2659,0.616162
2702,0.618182
2711,0.620202
2715,0.622222
2726,0.624242
2732,0.626263
2751,0.628283
2758,0.632323
2803,0.634343
2811,0.636364
2822,0.638384
2832,0.640404
2843,0.642424
2848,0.644444
2856,0.646465
2870,0.648485
2871,0.650505
2876,0.652525
2879,0.654545
2889,0.656566
2893,0.658586
2946,0.660606
2973,0.662626
2978,0.664646
2983,0.666667
3009,0.668687
3021,0.670707
3027,0.672727
3061,0.674747
3071,0.676768
3078,0.678788
3098,0.680808
3133,0.682828
3134,0.684848
3224,0.686869
3243,0.688889
3244,0.690909
3247,0.692929
3263,0.694949
3275,0.696970
3290,0.698990
3301,0.701010
3322,0.703030
3324,0.705051
3338,0.707071
3375,0.709091
3407,0.711111
3431,0.713131
3439,0.715152
3493,0.717172
3534,0.719192
3561,0.723232
3578,0.725253
3581,0.727273
3596,0.729293
3618,0.731313
3655,0.733333
3658,0.735354
3708,0.737374
3714,0.739394
3738,0.741414
3742,0.743434
3749,0.745455
3770,0.747475
3785,0.749495
3789,0.751515
3819,0.753535
3866,0.755556
3882,0.757576
3922,0.759596
3977,0.761616
3992,0.763636
3997,0.765657
4020,0.767677
4039,0.769697
4058,0.771717
4063,0.773737
4322,0.775758
4396,0.777778
4410,0.779798
4479,0.781818
4493,0.783838
4547,0.785859
4607,0.789899
4657,0.791919
4669,0.793939
4705,0.795960
4719,0.797980
4720,0.800000
4753,0.802020
4766,0.804040
4792,0.806061
4883,0.808081
4885,0.810101
4939,0.812121
4949,0.816162
5094,0.818182
5097,0.820202
5190,0.822222
5218,0.824242
5278,0.826263
5314,0.828283
5378,0.830303
5422,0.832323
5575,0.834343
5621,0.836364
5651,0.838384
5681,0.840404
5683,0.842424
5734,0.844444
5741,0.846465
5749,0.848485
5775,0.850505
5792,0.852525
5886,0.854545
5937,0.856566
6095,0.858586
6185,0.860606
6188,0.862626
6233,0.864646
6265,0.866667
6326,0.868687
6349,0.870707
6511,0.872727
6611,0.874747
6629,0.876768
6669,0.878788
6677,0.880808
6703,0.882828
6717,0.884848
6794,0.886869
6852,0.888889
6896,0.890909
6898,0.892929
6944,0.894949
7022,0.896970
7287,0.898990
7302,0.901010
7329,0.903030
7332,0.905051
7337,0.907071
7354,0.909091
7364,0.911111
7378,0.913131
7622,0.915152
7711,0.917172
7810,0.919192
7825,0.921212
7853,0.923232
7866,0.925253
8065,0.927273
8092,0.929293
8115,0.931313
8242,0.933333
8274,0.935354
8326,0.937374
8327,0.939394
8329,0.941414
8357,0.943434
8512,0.945455
8636,0.947475
8639,0.949495
8669,0.951515
8754,0.953535
8798,0.955556
8895,0.957576
8936,0.959596
9145,0.961616
9158,0.963636
9425,0.965657
9691,0.967677
9742,0.969697
9817,0.971717
9976,0.973737
9990,0.975758
10069,0.977778
10272,0.979798
10520,0.981818
10821,0.983838
12049,0.985859
12949,0.987879
13243,0.989899
13489,0.991919
21493,0.993939
25431,0.995960
33191,0.997980
34430,1.000000


==> data/random-reach-ql_prio.txt <==
19,0.004040
37,0.008081
61,0.010101
71,0.014141
91,0.016162
101,0.018182
109,0.020202
118,0.022222
127,0.024242
128,0.026263
164,0.028283
172,0.030303
191,0.032323
203,0.034343
211,0.036364
220,0.038384
243,0.040404
252,0.042424
275,0.044444
287,0.046465
294,0.048485
298,0.050505
303,0.052525
311,0.054545
318,0.056566
327,0.058586
338,0.060606
343,0.062626
347,0.064646
362,0.066667
376,0.068687
380,0.070707
384,0.072727
392,0.074747
399,0.076768
401,0.078788
414,0.080808
419,0.082828
427,0.084848
454,0.086869
464,0.088889
475,0.090909
486,0.092929
488,0.094949
491,0.096970
505,0.098990
531,0.101010
546,0.103030
547,0.105051
553,0.107071
570,0.109091
579,0.111111
582,0.113131
583,0.115152
588,0.117172
601,0.121212
603,0.123232
607,0.125253
620,0.131313
625,0.133333
630,0.135354
635,0.137374
637,0.139394
643,0.141414
646,0.143434
647,0.145455
661,0.147475
676,0.149495
678,0.151515
700,0.153535
706,0.155556
707,0.157576
715,0.159596
721,0.161616
726,0.163636
736,0.165657
738,0.167677
740,0.171717
741,0.173737
742,0.175758
743,0.177778
758,0.179798
761,0.181818
773,0.183838
774,0.185859
779,0.187879
782,0.189899
791,0.191919
803,0.193939
820,0.195960
824,0.197980
846,0.200000
848,0.202020
851,0.204040
852,0.206061
853,0.208081
854,0.210101
861,0.212121
863,0.214141
873,0.216162
878,0.218182
882,0.220202
886,0.222222
891,0.224242
892,0.226263
894,0.228283
896,0.230303
905,0.232323
922,0.234343
927,0.238384
936,0.240404
948,0.242424
951,0.244444
954,0.246465
959,0.248485
966,0.250505
986,0.252525
989,0.254545
996,0.256566
1002,0.260606
1005,0.262626
1015,0.264646
1021,0.266667
1022,0.268687
1024,0.270707
1030,0.272727
1032,0.274747
1033,0.276768
1034,0.278788
1036,0.280808
1046,0.282828
1054,0.284848
1058,0.286869
1072,0.288889
1073,0.290909
1080,0.292929
1092,0.296970
1101,0.298990
1107,0.301010
1121,0.303030
1137,0.305051
1140,0.307071
1144,0.309091
1167,0.311111
1177,0.313131
1188,0.315152
1200,0.317172
1214,0.319192
1228,0.321212
1232,0.323232
1237,0.325253
1247,0.327273
1258,0.329293
1259,0.331313
1264,0.333333
1270,0.335354
1276,0.337374
1283,0.339394
1298,0.341414
1303,0.343434
1314,0.345455
1329,0.347475
1335,0.349495
1338,0.351515
1341,0.355556
1350,0.357576
1352,0.361616
1357,0.363636
1361,0.365657
1370,0.367677
1371,0.369697
1373,0.371717
1379,0.373737
1386,0.375758
1391,0.377778
1394,0.379798
1396,0.381818
1418,0.383838
1424,0.387879
1432,0.389899
1433,0.391919
1448,0.393939
1460,0.395960
1469,0.397980
1478,0.400000
1479,0.402020
1497,0.406061
1514,0.408081
1524,0.410101
1535,0.412121
1551,0.414141
1565,0.416162
1566,0.418182
1569,0.420202
1579,0.422222
1592,0.424242
1598,0.426263
1599,0.428283
1600,0.430303
1603,0.434343
1604,0.436364
1607,0.438384
1618,0.440404
1622,0.442424
1635,0.444444
1649,0.446465
1663,0.448485
1667,0.450505
1671,0.452525
1673,0.454545
1677,0.456566
1709,0.458586
1717,0.462626
1740,0.464646
1750,0.466667
1770,0.468687
1772,0.470707
1778,0.472727
1780,0.474747
1788,0.476768
1801,0.478788
1809,0.480808
1814,0.482828
1825,0.484848
1829,0.488889
1837,0.490909
1855,0.492929
1857,0.494949
1864,0.496970
1875,0.498990
1888,0.501010
1900,0.503030
1902,0.505051
1904,0.507071
1909,0.509091
1915,0.511111
1927,0.515152
1930,0.517172
1944,0.519192
1946,0.521212
1951,0.523232
1954,0.525253
1963,0.527273
1981,0.529293
1988,0.531313
1989,0.533333
1999,0.535354
2015,0.539394
2027,0.541414
2046,0.543434
2050,0.545455
2074,0.547475
2093,0.549495
2122,0.551515
2127,0.553535
2135,0.555556
2149,0.557576
2156,0.559596
2158,0.561616
2161,0.563636
2211,0.565657
2215,0.567677
2232,0.569697
2241,0.571717
2244,0.575758
2255,0.577778
2256,0.579798
2270,0.583838
2271,0.587879
2281,0.589899
2298,0.591919
2310,0.593939
2319,0.597980
2320,0.600000
2332,0.602020
2334,0.604040
2338,0.606061
2352,0.608081
2357,0.610101
2364,0.612121
2366,0.614141
2377,0.616162
2382,0.618182
2383,0.620202
2385,0.622222
2396,0.624242
2408,0.626263
2410,0.630303
2417,0.632323
2429,0.634343
2469,0.636364
2479,0.638384
2482,0.640404
2486,0.642424
2500,0.644444
2513,0.646465
2533,0.648485
2544,0.650505
2588,0.654545
2621,0.656566
2647,0.658586
2650,0.660606
2657,0.662626
2682,0.664646
2689,0.666667
2697,0.668687
2719,0.670707
2729,0.672727
2730,0.674747
2736,0.676768
2747,0.678788
2748,0.680808
2778,0.682828
2814,0.684848
2828,0.686869
2849,0.688889
2868,0.690909
2898,0.692929
2909,0.694949
2924,0.696970
2939,0.698990
2998,0.701010
3043,0.703030
3044,0.705051
3069,0.707071
3076,0.709091
3081,0.711111
3102,0.713131
3106,0.715152
3123,0.717172
3133,0.719192
3135,0.721212
3175,0.723232
3217,0.725253
3306,0.727273
3321,0.729293
3334,0.731313
3391,0.733333
3424,0.735354
3438,0.737374
3454,0.739394
3470,0.741414
3473,0.743434
3483,0.745455
3526,0.747475
3530,0.749495
3540,0.751515
3548,0.753535
3589,0.755556
3595,0.757576
3705,0.759596
3713,0.761616
3720,0.763636
3739,0.767677
3771,0.769697
3790,0.771717
3798,0.773737
3828,0.775758
3941,0.777778
4020,0.779798
4030,0.781818
4042,0.783838
4061,0.785859
4092,0.787879
4095,0.789899
4103,0.791919
4117,0.793939
4135,0.795960
4248,0.797980
4354,0.800000
4405,0.802020
4464,0.804040
4521,0.806061
4534,0.808081
4535,0.810101
4540,0.812121
4544,0.814141
4652,0.816162
4681,0.818182
4754,0.820202
4772,0.822222
4773,0.824242
4797,0.826263
4815,0.828283
4887,0.830303
4891,0.832323
4985,0.834343
5035,0.836364
5118,0.838384
5246,0.840404
5281,0.842424
5290,0.844444
5327,0.846465
5424,0.848485
5630,0.850505
5784,0.852525
5826,0.854545
5841,0.856566
5889,0.858586
6031,0.860606
6126,0.862626
6213,0.864646
6289,0.866667
6405,0.868687
6433,0.870707
6498,0.872727
6592,0.874747
6726,0.876768
6743,0.878788
6832,0.880808
6884,0.882828
6914,0.884848
6952,0.886869
6992,0.888889
7006,0.890909
7044,0.892929
7087,0.894949
7122,0.896970
7153,0.898990
7188,0.901010
7202,0.903030
7269,0.905051
7300,0.907071
7326,0.909091
7348,0.911111
7357,0.913131
7397,0.915152
7486,0.917172
7558,0.919192
7731,0.921212
7769,0.923232
8036,0.925253
8170,0.927273
8182,0.929293
8211,0.931313
8360,0.933333
8460,0.935354
8735,0.937374
8768,0.939394
8788,0.941414
8922,0.943434
8971,0.945455
9292,0.947475
9365,0.949495
9370,0.951515
9599,0.953535
9687,0.955556
9697,0.957576
9772,0.959596
9914,0.961616
9944,0.963636
10000,0.965657
10054,0.969697
10840,0.971717
11021,0.973737
11231,0.975758
12603,0.977778
12959,0.979798
13519,0.981818
14223,0.983838
14314,0.985859
14717,0.987879
15015,0.989899
15206,0.991919
16143,0.993939
17705,0.995960
18738,0.997980
45203,1.000000


==> data/random-reach-ql_sem.txt <==
4,0.010101
4,0.020202
4,0.030303
4,0.040404
6,0.050505
8,0.056566
11,0.066667
11,0.076768
12,0.078788
13,0.082828
14,0.086869
14,0.088889
14,0.098990
15,0.101010
15,0.111111
16,0.113131
16,0.119192
16,0.129293
17,0.131313
17,0.141414
18,0.147475
19,0.157576
19,0.167677
19,0.177778
19,0.187879
19,0.191919
19,0.202020
19,0.212121
21,0.214141
23,0.216162
23,0.220202
24,0.222222
24,0.224242
25,0.226263
25,0.230303
26,0.232323
26,0.238384
26,0.242424
27,0.246465
27,0.248485
27,0.252525
28,0.262626
28,0.272727
28,0.282828
28,0.292929
28,0.303030
28,0.313131
28,0.323232
28,0.333333
28,0.335354
28,0.345455
30,0.347475
30,0.349495
33,0.351515
35,0.353535
36,0.355556
36,0.357576
37,0.367677
37,0.377778
37,0.387879
37,0.397980
37,0.408081
37,0.418182
37,0.428283
40,0.430303
40,0.432323
41,0.434343
43,0.436364
43,0.438384
44,0.440404
46,0.450505
46,0.460606
46,0.470707
46,0.480808
46,0.490909
46,0.501010
47,0.503030
47,0.505051
49,0.507071
49,0.513131
50,0.515152
51,0.517172
53,0.519192
55,0.525253
55,0.535354
55,0.545455
56,0.547475
57,0.549495
58,0.551515
64,0.561616
64,0.571717
73,0.581818
75,0.583838
79,0.585859
82,0.587879
82,0.597980
82,0.608081
82,0.618182
89,0.620202
90,0.622222
91,0.632323
91,0.642424
97,0.644444
100,0.648485
100,0.658586
101,0.660606
102,0.662626
102,0.664646
103,0.666667
116,0.670707
118,0.680808
123,0.684848
123,0.686869
127,0.688889
127,0.698990
127,0.709091
133,0.711111
143,0.713131
150,0.715152
159,0.717172
166,0.719192
173,0.721212
180,0.723232
184,0.725253
190,0.735354
190,0.745455
194,0.747475
199,0.749495
205,0.753535
206,0.755556
214,0.757576
216,0.759596
223,0.761616
224,0.763636
227,0.765657
236,0.767677
239,0.769697
247,0.771717
250,0.773737
251,0.775758
256,0.777778
260,0.779798
261,0.781818
268,0.783838
273,0.785859
281,0.787879
282,0.789899
286,0.793939
296,0.795960
297,0.797980
307,0.800000
314,0.802020
331,0.804040
350,0.806061
352,0.808081
356,0.810101
364,0.812121
367,0.814141
371,0.816162
381,0.818182
394,0.820202
399,0.822222
402,0.824242
408,0.826263
433,0.828283
439,0.830303
440,0.832323
457,0.834343
474,0.836364
477,0.838384
484,0.840404
496,0.842424
506,0.844444
522,0.846465
526,0.848485
532,0.852525
536,0.854545
540,0.856566
549,0.858586
563,0.860606
575,0.862626
579,0.864646
601,0.866667
622,0.868687
632,0.870707
636,0.872727
639,0.874747
645,0.876768
678,0.878788
680,0.880808
689,0.882828
690,0.884848
722,0.886869
742,0.888889
744,0.890909
746,0.892929
748,0.896970
774,0.898990
792,0.901010
795,0.903030
800,0.905051
836,0.907071
838,0.909091
865,0.911111
883,0.913131
898,0.915152
912,0.917172
914,0.919192
923,0.921212
943,0.923232
975,0.925253
997,0.927273
1083,0.929293
1087,0.931313
1150,0.933333
1199,0.935354
1236,0.937374
1321,0.939394
1332,0.941414
1364,0.943434
1426,0.945455
1429,0.947475
1434,0.949495
1452,0.951515
1536,0.953535
1576,0.955556
1600,0.957576
1757,0.959596
1783,0.961616
1868,0.963636
1888,0.965657
1907,0.967677
2010,0.969697
2149,0.971717
2175,0.973737
2647,0.975758
2780,0.977778
2841,0.979798
2955,0.981818
3863,0.983838
3988,0.985859
4313,0.987879
4619,0.989899
4655,0.991919
4835,0.993939
5109,0.995960
5984,0.997980
6028,1.000000


==> data/random-reach-safe-ql.txt <==
19,0.001010
28,0.002020
41,0.003030
54,0.004040
62,0.005051
64,0.006061
71,0.007071
73,0.008081
82,0.009091
82,0.010101
91,0.011111
104,0.012121
109,0.013131
118,0.014141
126,0.015152
132,0.016162
133,0.017172
139,0.018182
142,0.019192
143,0.020202
146,0.021212
147,0.022222
160,0.025253
173,0.026263
179,0.027273
182,0.028283
195,0.029293
199,0.030303
203,0.031313
212,0.032323
217,0.033333
230,0.034343
245,0.035354
248,0.036364
253,0.037374
259,0.038384
273,0.039394
285,0.041414
287,0.043434
290,0.044444
306,0.045455
325,0.046465
330,0.047475
331,0.048485
335,0.049495
338,0.050505
339,0.051515
341,0.052525
344,0.053535
352,0.054545
353,0.055556
359,0.056566
360,0.057576
364,0.058586
382,0.059596
386,0.060606
391,0.061616
401,0.062626
402,0.063636
410,0.064646
421,0.065657
434,0.066667
440,0.067677
449,0.068687
462,0.069697
465,0.070707
472,0.071717
488,0.072727
501,0.073737
506,0.074747
508,0.075758
514,0.076768
520,0.077778
544,0.078788
550,0.079798
552,0.080808
554,0.081818
557,0.082828
560,0.083838
564,0.084848
568,0.085859
571,0.086869
573,0.087879
576,0.088889
579,0.089899
580,0.090909
585,0.091919
591,0.092929
603,0.093939
605,0.094949
610,0.095960
611,0.096970
615,0.097980
617,0.098990
644,0.100000
646,0.101010
649,0.102020
652,0.103030
653,0.104040
658,0.105051
662,0.107071
674,0.108081
682,0.109091
683,0.110101
687,0.111111
688,0.112121
689,0.113131
694,0.114141
697,0.115152
699,0.116162
700,0.117172
701,0.118182
703,0.119192
710,0.120202
711,0.121212
713,0.122222
717,0.123232
724,0.124242
729,0.125253
730,0.126263
733,0.127273
734,0.128283
737,0.129293
738,0.130303
739,0.131313
740,0.132323
741,0.133333
745,0.134343
747,0.135354
748,0.136364
750,0.137374
753,0.138384
755,0.139394
762,0.140404
765,0.141414
766,0.142424
769,0.143434
773,0.144444
776,0.145455
778,0.146465
780,0.147475
783,0.148485
788,0.149495
789,0.150505
790,0.151515
793,0.152525
803,0.153535
816,0.154545
818,0.155556
820,0.156566
823,0.157576
824,0.158586
826,0.159596
829,0.160606
842,0.161616
852,0.162626
861,0.163636
868,0.164646
880,0.165657
881,0.166667
883,0.167677
887,0.168687
897,0.169697
899,0.171717
906,0.172727
907,0.173737
916,0.174747
921,0.175758
925,0.176768
934,0.177778
939,0.178788
940,0.179798
946,0.180808
947,0.182828
950,0.183838
955,0.184848
957,0.185859
959,0.186869
962,0.187879
963,0.188889
966,0.189899
974,0.191919
979,0.192929
982,0.193939
985,0.194949
997,0.195960
1001,0.197980
1003,0.198990
1006,0.200000
1015,0.202020
1016,0.203030
1020,0.204040
1025,0.205051
1029,0.206061
1039,0.207071
1044,0.208081
1046,0.209091
1047,0.210101
1051,0.211111
1054,0.212121
1059,0.213131
1064,0.215152
1065,0.216162
1069,0.217172
1071,0.219192
1080,0.220202
1081,0.221212
1084,0.222222
1086,0.223232
1087,0.224242
1095,0.225253
1104,0.226263
1105,0.227273
1110,0.228283
1112,0.229293
1113,0.230303
1115,0.231313
1116,0.232323
1117,0.233333
1124,0.234343
1128,0.235354
1131,0.236364
1133,0.237374
1137,0.238384
1139,0.239394
1143,0.240404
1144,0.241414
1145,0.244444
1146,0.245455
1152,0.246465
1157,0.247475
1158,0.248485
1163,0.249495
1168,0.250505
1171,0.251515
1174,0.252525
1178,0.254545
1182,0.256566
1193,0.257576
1194,0.258586
1195,0.259596
1199,0.260606
1200,0.261616
1207,0.262626
1208,0.263636
1211,0.264646
1223,0.265657
1225,0.266667
1230,0.267677
1234,0.268687
1241,0.269697
1244,0.270707
1247,0.271717
1249,0.273737
1254,0.275758
1255,0.276768
1257,0.277778
1270,0.279798
1276,0.280808
1277,0.283838
1279,0.284848
1288,0.285859
1290,0.286869
1292,0.287879
1295,0.288889
1297,0.289899
1311,0.290909
1322,0.292929
1324,0.293939
1344,0.295960
1346,0.296970
1352,0.297980
1355,0.300000
1360,0.301010
1366,0.302020
1376,0.303030
1384,0.304040
1385,0.305051
1391,0.306061
1392,0.307071
1396,0.308081
1401,0.309091
1404,0.310101
1405,0.311111
1409,0.313131
1410,0.314141
1412,0.315152
1417,0.316162
1419,0.317172
1421,0.318182
1424,0.319192
1426,0.320202
1430,0.323232
1439,0.324242
1445,0.325253
1455,0.326263
1457,0.327273
1470,0.328283
1475,0.329293
1476,0.330303
1478,0.331313
1484,0.334343
1486,0.338384
1488,0.339394
1490,0.342424
1493,0.343434
1502,0.344444
1505,0.346465
1508,0.347475
1519,0.349495
1526,0.350505
1537,0.351515
1542,0.352525
1543,0.353535
1554,0.354545
1566,0.355556
1579,0.356566
1582,0.357576
1583,0.359596
1584,0.360606
1588,0.362626
1593,0.363636
1594,0.365657
1597,0.366667
1598,0.367677
1602,0.368687
1608,0.369697
1614,0.370707
1616,0.371717
1620,0.372727
1623,0.373737
1626,0.374747
1628,0.375758
1629,0.376768
1632,0.377778
1639,0.378788
1643,0.379798
1645,0.380808
1647,0.381818
1648,0.383838
1665,0.384848
1666,0.385859
1668,0.387879
1669,0.388889
1670,0.389899
1677,0.390909
1681,0.391919
1684,0.392929
1698,0.394949
1702,0.395960
1707,0.396970
1709,0.397980
1719,0.400000
1739,0.401010
1746,0.402020
1754,0.403030
1756,0.404040
1758,0.405051
1763,0.406061
1764,0.407071
1771,0.408081
1777,0.409091
1784,0.410101
1791,0.411111
1800,0.412121
1802,0.413131
1806,0.414141
1808,0.415152
1816,0.416162
1819,0.417172
1820,0.418182
1828,0.419192
1831,0.420202
1835,0.421212
1848,0.422222
1850,0.423232
1852,0.424242
1853,0.425253
1855,0.426263
1860,0.427273
1865,0.428283
1869,0.429293
1873,0.430303
1877,0.431313
1879,0.432323
1881,0.433333
1884,0.434343
1885,0.435354
1890,0.437374
1899,0.438384
1900,0.439394
1903,0.440404
1905,0.441414
1908,0.442424
1928,0.443434
1931,0.444444
1934,0.445455
1940,0.446465
1943,0.447475
1946,0.448485
1947,0.449495
1950,0.450505
1952,0.451515
1953,0.452525
1966,0.453535
1967,0.455556
1969,0.456566
1972,0.457576
1978,0.458586
1980,0.460606
1987,0.461616
1995,0.462626
1998,0.464646
2004,0.465657
2008,0.466667
2009,0.467677
2012,0.468687
2016,0.469697
2019,0.470707
2026,0.471717
2031,0.472727
2040,0.473737
2044,0.474747
2048,0.475758
2056,0.476768
2063,0.477778
2068,0.478788
2070,0.479798
2071,0.480808
2072,0.481818
2073,0.482828
2074,0.484848
2078,0.485859
2081,0.486869
2086,0.487879
2088,0.488889
2102,0.490909
2105,0.491919
2110,0.492929
2113,0.493939
2118,0.494949
2127,0.495960
2139,0.496970
2142,0.497980
2145,0.498990
2146,0.500000
2151,0.501010
2153,0.502020
2154,0.504040
2157,0.505051
2159,0.506061
2163,0.507071
2165,0.508081
2169,0.509091
2172,0.510101
2182,0.511111
2189,0.512121
2191,0.513131
2193,0.514141
2199,0.515152
2206,0.516162
2208,0.517172
2214,0.518182
2216,0.519192
2222,0.520202
2223,0.521212
2235,0.522222
2236,0.523232
2239,0.524242
2258,0.525253
2262,0.526263
2267,0.528283
2273,0.529293
2281,0.531313
2289,0.532323
2294,0.533333
2311,0.534343
2323,0.535354
2326,0.536364
2337,0.537374
2346,0.538384
2352,0.539394
2366,0.540404
2368,0.542424
2379,0.543434
2382,0.544444
2391,0.545455
2397,0.546465
2400,0.547475
2403,0.549495
2411,0.550505
2414,0.551515
2416,0.552525
2427,0.553535
2431,0.554545
2433,0.555556
2435,0.556566
2439,0.557576
2440,0.559596
2444,0.560606
2447,0.561616
2450,0.562626
2463,0.563636
2464,0.564646
2465,0.565657
2474,0.566667
2484,0.568687
2486,0.569697
2487,0.570707
2492,0.571717
2512,0.572727
2526,0.573737
2530,0.574747
2532,0.576768
2535,0.577778
2538,0.578788
2540,0.579798
2552,0.580808
2558,0.581818
2563,0.582828
2573,0.583838
2574,0.584848
2585,0.585859
2589,0.586869
2598,0.588889
2606,0.589899
2616,0.590909
2627,0.591919
2633,0.592929
2634,0.593939
2639,0.595960
2642,0.596970
2643,0.597980
2651,0.598990
2656,0.600000
2659,0.601010
2664,0.602020
2675,0.603030
2686,0.604040
2702,0.605051
2711,0.606061
2715,0.607071
2716,0.608081
2725,0.609091
2726,0.610101
2729,0.611111
2732,0.612121
2734,0.613131
2739,0.614141
2751,0.615152
2756,0.616162
2758,0.619192
2785,0.620202
2796,0.621212
2797,0.622222
2803,0.623232
2804,0.624242
2807,0.625253
2808,0.626263
2811,0.627273
2822,0.628283
2826,0.629293
2832,0.630303
2843,0.631313
2845,0.632323
2848,0.633333
2854,0.634343
2856,0.635354
2870,0.636364
2871,0.637374
2876,0.638384
2877,0.639394
2879,0.640404
2886,0.641414
2889,0.642424
2893,0.643434
2900,0.644444
2926,0.645455
2935,0.646465
2946,0.647475
2952,0.648485
2960,0.649495
2963,0.650505
2973,0.652525
2977,0.653535
2978,0.654545
2983,0.655556
2989,0.656566
3002,0.657576
3009,0.658586
3021,0.659596
3027,0.660606
3047,0.661616
3053,0.662626
3056,0.663636
3061,0.664646
3071,0.666667
3078,0.667677
3083,0.668687
3097,0.669697
3098,0.671717
3133,0.672727
3134,0.673737
3146,0.674747
3157,0.675758
3160,0.676768
3164,0.677778
3188,0.678788
3192,0.679798
3202,0.680808
3224,0.681818
3226,0.682828
3243,0.683838
3244,0.684848
3247,0.685859
3263,0.686869
3275,0.687879
3290,0.688889
3301,0.689899
3303,0.690909
3322,0.691919
3324,0.692929
3338,0.693939
3357,0.694949
3375,0.695960
3376,0.696970
3396,0.697980
3407,0.698990
3417,0.700000
3431,0.701010
3439,0.702020
3463,0.703030
3493,0.704040
3514,0.705051
3534,0.706061
3536,0.707071
3561,0.709091
3578,0.710101
3581,0.711111
3596,0.712121
3607,0.713131
3609,0.714141
3618,0.715152
3633,0.716162
3655,0.717172
3658,0.718182
3665,0.719192
3683,0.720202
3692,0.721212
3708,0.722222
3714,0.723232
3724,0.724242
3738,0.725253
3741,0.726263
3742,0.727273
3749,0.728283
3770,0.729293
3772,0.730303
3785,0.732323
3789,0.733333
3818,0.734343
3819,0.735354
3866,0.736364
3882,0.737374
3922,0.738384
3954,0.739394
3975,0.740404
3977,0.741414
3992,0.742424
3997,0.743434
4020,0.744444
4039,0.745455
4058,0.746465
4063,0.747475
4110,0.748485
4322,0.749495
4359,0.750505
4377,0.751515
4386,0.752525
4396,0.753535
4410,0.754545
4479,0.755556
4484,0.756566
4493,0.757576
4526,0.758586
4547,0.759596
4560,0.760606
4607,0.762626
4657,0.763636
4669,0.764646
4676,0.765657
4705,0.766667
4719,0.767677
4720,0.768687
4753,0.769697
4766,0.770707
4792,0.771717
4833,0.772727
4834,0.773737
4883,0.774747
4885,0.775758
4911,0.776768
4926,0.777778
4939,0.778788
4949,0.780808
4980,0.781818
5094,0.782828
5097,0.783838
5166,0.784848
5190,0.785859
5198,0.786869
5218,0.787879
5225,0.788889
5278,0.789899
5309,0.790909
5314,0.791919
5318,0.792929
5365,0.793939
5378,0.794949
5419,0.795960
5422,0.796970
5469,0.797980
5496,0.798990
5575,0.800000
5611,0.801010
5621,0.802020
5633,0.803030
5651,0.804040
5660,0.805051
5663,0.806061
5665,0.807071
5681,0.808081
5683,0.809091
5734,0.810101
5741,0.811111
5749,0.812121
5775,0.813131
5792,0.814141
5829,0.815152
5870,0.816162
5886,0.818182
5937,0.819192
6095,0.820202
6137,0.821212
6144,0.822222
6185,0.823232
6188,0.824242
6233,0.825253
6240,0.826263
6265,0.827273
6326,0.828283
6349,0.829293
6424,0.830303
6511,0.831313
6611,0.832323
6629,0.833333
6669,0.834343
6677,0.836364
6703,0.837374
6717,0.838384
6794,0.839394
6834,0.840404
6852,0.841414
6896,0.842424
6898,0.843434
6944,0.844444
7012,0.845455
7014,0.846465
7022,0.847475
7038,0.848485
7060,0.849495
7129,0.850505
7174,0.851515
7207,0.852525
7220,0.853535
7275,0.854545
7287,0.855556
7302,0.856566
7329,0.857576
7331,0.858586
7332,0.859596
7337,0.860606
7343,0.861616
7354,0.862626
7364,0.863636
7378,0.864646
7492,0.865657
7586,0.866667
7622,0.867677
7680,0.868687
7711,0.869697
7716,0.870707
7810,0.871717
7825,0.872727
7853,0.873737
7866,0.874747
7957,0.875758
8065,0.876768
8087,0.877778
8092,0.878788
8113,0.879798
8115,0.880808
8242,0.881818
8274,0.882828
8326,0.883838
8327,0.884848
8329,0.885859
8357,0.886869
8506,0.887879
8512,0.888889
8554,0.889899
8636,0.890909
8639,0.891919
8669,0.892929
8754,0.893939
8774,0.894949
8798,0.895960
8895,0.896970
8936,0.897980
8954,0.898990
9086,0.900000
9141,0.901010
9145,0.902020
9158,0.903030
9220,0.904040
9329,0.905051
9425,0.906061
9518,0.907071
9529,0.908081
9691,0.909091
9742,0.910101
9747,0.911111
9817,0.912121
9889,0.913131
9914,0.914141
9969,0.915152
9976,0.916162
9990,0.917172
10050,0.918182
10069,0.919192
10156,0.921212
10272,0.922222
10362,0.923232
10388,0.924242
10498,0.925253
10520,0.926263
10547,0.927273
10618,0.928283
10819,0.929293
10821,0.930303
11094,0.931313
11143,0.932323
11317,0.933333
11333,0.934343
11362,0.935354
11435,0.936364
11443,0.937374
11499,0.938384
11607,0.939394
11797,0.940404
11807,0.941414
11815,0.942424
11878,0.943434
11918,0.944444
11943,0.945455
12022,0.946465
12044,0.947475
12049,0.948485
12099,0.949495
12137,0.950505
12262,0.951515
12300,0.952525
12422,0.953535
12466,0.954545
12469,0.955556
12538,0.956566
12572,0.957576
12615,0.958586
12914,0.959596
12927,0.960606
12939,0.961616
12942,0.962626
12949,0.963636
13047,0.964646
13243,0.965657
13467,0.966667
13489,0.967677
13543,0.968687
13606,0.969697
13833,0.970707
14034,0.971717
14089,0.972727
15327,0.973737
15766,0.974747
17267,0.975758
17582,0.976768
18166,0.977778
19364,0.978788
19837,0.979798
19858,0.980808
20536,0.981818
21348,0.982828
21493,0.983838
21577,0.984848
22177,0.985859
24171,0.986869
24595,0.987879
25135,0.988889
25431,0.989899
31083,0.990909
33191,0.991919
34430,0.992929
48818,0.993939
51703,0.994949
57916,0.995960
59335,0.996970
61417,0.997980
71319,0.998990
91300,1.000000


==> data/random-reach-safe-ql_prio.txt <==
19,0.002020
37,0.004040
55,0.005051
61,0.006061
71,0.008081
89,0.009091
91,0.010101
95,0.011111
101,0.012121
109,0.013131
118,0.014141
119,0.015152
127,0.016162
128,0.017172
134,0.018182
135,0.019192
156,0.020202
160,0.021212
161,0.022222
164,0.023232
172,0.024242
172,0.025253
187,0.026263
191,0.027273
203,0.028283
209,0.029293
211,0.030303
217,0.031313
220,0.032323
222,0.033333
227,0.034343
241,0.035354
243,0.037374
252,0.038384
255,0.039394
260,0.040404
262,0.041414
275,0.042424
283,0.043434
287,0.044444
294,0.045455
298,0.046465
303,0.048485
308,0.049495
311,0.051515
318,0.052525
320,0.053535
321,0.054545
327,0.055556
335,0.056566
338,0.057576
340,0.059596
343,0.060606
345,0.061616
347,0.062626
357,0.063636
361,0.064646
362,0.065657
365,0.066667
368,0.067677
376,0.068687
378,0.069697
379,0.070707
380,0.071717
384,0.072727
392,0.073737
399,0.075758
401,0.076768
414,0.077778
419,0.079798
423,0.080808
426,0.081818
427,0.082828
435,0.083838
445,0.085859
448,0.086869
454,0.087879
458,0.088889
462,0.089899
464,0.090909
474,0.091919
475,0.092929
486,0.093939
488,0.094949
491,0.095960
505,0.096970
508,0.097980
524,0.100000
531,0.101010
533,0.102020
537,0.103030
540,0.104040
546,0.105051
547,0.106061
550,0.107071
551,0.108081
553,0.110101
559,0.111111
570,0.112121
572,0.113131
579,0.114141
581,0.115152
582,0.116162
583,0.117172
588,0.118182
601,0.120202
603,0.121212
606,0.122222
607,0.123232
619,0.124242
620,0.127273
625,0.128283
630,0.129293
635,0.131313
637,0.132323
642,0.133333
643,0.134343
645,0.136364
646,0.137374
647,0.138384
661,0.139394
664,0.140404
665,0.141414
671,0.142424
676,0.143434
677,0.144444
678,0.145455
699,0.146465
700,0.148485
701,0.149495
704,0.150505
706,0.151515
707,0.152525
715,0.153535
721,0.154545
725,0.155556
726,0.156566
730,0.157576
736,0.158586
738,0.159596
740,0.161616
741,0.162626
742,0.163636
743,0.164646
746,0.165657
758,0.166667
761,0.167677
773,0.169697
774,0.170707
779,0.171717
782,0.172727
786,0.173737
791,0.174747
792,0.175758
799,0.176768
803,0.177778
805,0.178788
819,0.179798
820,0.180808
824,0.181818
828,0.183838
846,0.185859
848,0.186869
851,0.188889
852,0.189899
853,0.190909
854,0.191919
861,0.192929
863,0.194949
870,0.195960
873,0.196970
878,0.197980
881,0.198990
882,0.200000
886,0.201010
891,0.202020
892,0.203030
894,0.205051
895,0.206061
896,0.207071
899,0.208081
905,0.209091
910,0.210101
922,0.211111
927,0.213131
936,0.214141
948,0.215152
951,0.217172
954,0.218182
959,0.219192
964,0.220202
966,0.221212
979,0.222222
980,0.223232
982,0.224242
985,0.225253
986,0.226263
989,0.227273
993,0.228283
996,0.229293
1002,0.231313
1003,0.232323
1005,0.233333
1007,0.234343
1015,0.235354
1016,0.236364
1021,0.238384
1022,0.239394
1023,0.240404
1024,0.241414
1030,0.242424
1032,0.243434
1033,0.244444
1034,0.245455
1035,0.246465
1036,0.247475
1038,0.248485
1046,0.249495
1047,0.250505
1048,0.251515
1053,0.252525
1054,0.253535
1058,0.254545
1060,0.256566
1072,0.258586
1073,0.259596
1080,0.260606
1090,0.261616
1092,0.263636
1101,0.264646
1104,0.265657
1107,0.266667
1114,0.267677
1116,0.268687
1119,0.269697
1120,0.270707
1121,0.271717
1126,0.272727
1129,0.273737
1130,0.274747
1134,0.275758
1137,0.276768
1140,0.277778
1144,0.278788
1145,0.279798
1149,0.280808
1153,0.282828
1154,0.283838
1159,0.284848
1166,0.286869
1167,0.287879
1171,0.288889
1176,0.289899
1177,0.290909
1181,0.291919
1182,0.292929
1188,0.294949
1194,0.295960
1200,0.296970
1214,0.297980
1219,0.298990
1226,0.300000
1228,0.302020
1232,0.303030
1237,0.304040
1247,0.305051
1250,0.306061
1258,0.307071
1259,0.308081
1264,0.309091
1265,0.310101
1270,0.311111
1271,0.312121
1274,0.313131
1276,0.314141
1279,0.315152
1281,0.316162
1283,0.318182
1285,0.319192
1291,0.320202
1298,0.321212
1299,0.322222
1303,0.323232
1308,0.324242
1314,0.325253
1329,0.326263
1335,0.327273
1338,0.328283
1341,0.331313
1346,0.332323
1350,0.333333
1352,0.335354
1357,0.336364
1361,0.337374
1370,0.339394
1371,0.340404
1373,0.342424
1377,0.343434
1379,0.344444
1385,0.345455
1386,0.346465
1391,0.348485
1392,0.349495
1394,0.350505
1396,0.351515
1405,0.352525
1411,0.353535
1412,0.354545
1418,0.355556
1424,0.357576
1432,0.358586
1433,0.359596
1443,0.360606
1444,0.361616
1446,0.362626
1448,0.363636
1454,0.364646
1456,0.365657
1460,0.367677
1469,0.368687
1474,0.369697
1478,0.370707
1479,0.371717
1481,0.372727
1491,0.373737
1497,0.375758
1499,0.376768
1514,0.377778
1520,0.378788
1523,0.379798
1524,0.380808
1535,0.381818
1540,0.382828
1549,0.383838
1550,0.384848
1551,0.385859
1554,0.386869
1563,0.387879
1565,0.388889
1566,0.389899
1569,0.390909
1579,0.391919
1583,0.392929
1592,0.393939
1598,0.394949
1599,0.395960
1600,0.397980
1603,0.401010
1604,0.402020
1605,0.403030
1606,0.404040
1607,0.405051
1612,0.406061
1618,0.407071
1619,0.408081
1622,0.409091
1635,0.410101
1637,0.411111
1649,0.412121
1663,0.413131
1667,0.414141
1671,0.415152
1673,0.416162
1677,0.417172
1682,0.418182
1685,0.419192
1688,0.420202
1690,0.421212
1709,0.422222
1715,0.423232
1717,0.425253
1728,0.426263
1734,0.427273
1739,0.428283
1740,0.429293
1750,0.430303
1756,0.431313
1770,0.432323
1772,0.433333
1777,0.434343
1778,0.435354
1779,0.436364
1780,0.437374
1787,0.438384
1788,0.439394
1796,0.440404
1801,0.441414
1803,0.442424
1809,0.443434
1811,0.444444
1812,0.445455
1814,0.446465
1819,0.447475
1825,0.448485
1829,0.450505
1837,0.451515
1842,0.453535
1844,0.454545
1847,0.455556
1850,0.456566
1854,0.457576
1855,0.458586
1856,0.459596
1857,0.460606
1864,0.461616
1875,0.462626
1876,0.463636
1888,0.464646
1889,0.465657
1892,0.466667
1900,0.467677
1902,0.469697
1904,0.470707
1906,0.471717
1907,0.472727
1909,0.473737
1911,0.474747
1915,0.475758
1917,0.476768
1924,0.477778
1927,0.479798
1930,0.480808
1932,0.481818
1935,0.482828
1944,0.483838
1946,0.484848
1948,0.485859
1951,0.486869
1954,0.487879
1955,0.488889
1963,0.489899
1971,0.490909
1975,0.491919
1981,0.492929
1988,0.493939
1989,0.494949
1991,0.495960
1994,0.496970
1996,0.497980
1999,0.498990
2004,0.500000
2007,0.501010
2011,0.502020
2015,0.504040
2023,0.505051
2027,0.506061
2043,0.507071
2046,0.508081
2050,0.509091
2065,0.510101
2074,0.511111
2083,0.512121
2093,0.513131
2108,0.514141
2122,0.515152
2127,0.516162
2128,0.517172
2135,0.519192
2139,0.520202
2144,0.522222
2149,0.523232
2156,0.524242
2158,0.525253
2160,0.526263
2161,0.527273
2162,0.528283
2177,0.529293
2183,0.530303
2186,0.531313
2199,0.532323
2201,0.533333
2206,0.534343
2210,0.535354
2211,0.536364
2215,0.538384
2232,0.539394
2241,0.540404
2244,0.544444
2253,0.545455
2255,0.546465
2256,0.547475
2257,0.548485
2267,0.549495
2270,0.551515
2271,0.553535
2281,0.554545
2282,0.555556
2283,0.556566
2285,0.557576
2289,0.558586
2298,0.559596
2310,0.561616
2311,0.562626
2316,0.563636
2319,0.566667
2320,0.567677
2330,0.568687
2331,0.569697
2332,0.570707
2334,0.571717
2338,0.572727
2341,0.573737
2347,0.574747
2352,0.575758
2357,0.576768
2364,0.577778
2366,0.578788
2377,0.579798
2382,0.580808
2383,0.581818
2385,0.583838
2396,0.584848
2408,0.585859
2410,0.587879
2417,0.588889
2429,0.589899
2433,0.590909
2449,0.591919
2462,0.592929
2469,0.593939
2479,0.594949
2482,0.595960
2486,0.596970
2500,0.598990
2503,0.600000
2513,0.601010
2515,0.602020
2529,0.603030
2532,0.604040
2533,0.605051
2540,0.606061
2544,0.607071
2548,0.608081
2564,0.609091
2565,0.610101
2583,0.611111
2588,0.613131
2621,0.614141
2628,0.615152
2641,0.616162
2643,0.617172
2647,0.618182
2650,0.619192
2657,0.620202
2665,0.621212
2681,0.622222
2682,0.623232
2687,0.624242
2689,0.625253
2690,0.626263
2695,0.627273
2697,0.628283
2702,0.629293
2709,0.630303
2719,0.631313
2720,0.632323
2722,0.633333
2729,0.634343
2730,0.635354
2736,0.637374
2747,0.638384
2748,0.639394
2759,0.640404
2775,0.641414
2777,0.642424
2778,0.643434
2788,0.644444
2801,0.645455
2803,0.647475
2812,0.648485
2814,0.649495
2816,0.650505
2826,0.651515
2828,0.652525
2842,0.653535
2849,0.654545
2850,0.655556
2851,0.656566
2854,0.657576
2864,0.658586
2868,0.659596
2881,0.660606
2885,0.661616
2895,0.662626
2898,0.663636
2903,0.664646
2909,0.665657
2917,0.666667
2921,0.667677
2924,0.668687
2926,0.669697
2927,0.671717
2928,0.673737
2931,0.674747
2939,0.675758
2946,0.676768
2958,0.677778
2964,0.678788
2977,0.679798
2998,0.680808
3007,0.681818
3013,0.682828
3043,0.683838
3044,0.684848
3045,0.685859
3046,0.686869
3056,0.687879
3069,0.688889
3076,0.689899
3081,0.690909
3095,0.691919
3097,0.692929
3102,0.693939
3106,0.694949
3119,0.695960
3123,0.696970
3133,0.697980
3135,0.698990
3142,0.700000
3162,0.701010
3173,0.702020
3175,0.703030
3215,0.704040
3217,0.705051
3238,0.706061
3260,0.707071
3284,0.708081
3302,0.709091
3306,0.710101
3310,0.711111
3321,0.712121
3334,0.713131
3381,0.714141
3384,0.715152
3387,0.716162
3391,0.717172
3424,0.718182
3438,0.719192
3441,0.720202
3449,0.722222
3454,0.723232
3470,0.724242
3473,0.725253
3483,0.726263
3490,0.727273
3512,0.728283
3525,0.729293
3526,0.730303
3530,0.731313
3540,0.732323
3548,0.733333
3568,0.734343
3578,0.735354
3589,0.736364
3595,0.737374
3609,0.738384
3691,0.739394
3705,0.740404
3713,0.741414
3720,0.742424
3739,0.744444
3771,0.745455
3787,0.746465
3790,0.747475
3798,0.748485
3828,0.749495
3844,0.750505
3875,0.751515
3878,0.752525
3895,0.753535
3920,0.754545
3921,0.755556
3941,0.756566
3942,0.757576
3964,0.758586
3968,0.759596
3973,0.760606
3986,0.761616
3992,0.762626
4020,0.763636
4030,0.764646
4042,0.765657
4061,0.766667
4080,0.767677
4092,0.768687
4095,0.769697
4103,0.770707
4117,0.771717
4135,0.772727
4174,0.773737
4200,0.774747
4248,0.775758
4256,0.776768
4274,0.777778
4354,0.778788
4397,0.779798
4405,0.780808
4435,0.781818
4437,0.782828
4455,0.783838
4464,0.784848
4521,0.785859
4522,0.786869
4534,0.787879
4535,0.788889
4540,0.789899
4544,0.790909
4562,0.791919
4581,0.792929
4619,0.793939
4652,0.794949
4681,0.795960
4738,0.796970
4754,0.797980
4772,0.798990
4773,0.800000
4797,0.801010
4815,0.802020
4870,0.803030
4883,0.804040
4887,0.806061
4891,0.807071
4985,0.808081
5035,0.809091
5118,0.810101
5138,0.811111
5175,0.812121
5178,0.813131
5246,0.814141
5250,0.815152
5281,0.816162
5290,0.817172
5298,0.818182
5327,0.819192
5424,0.820202
5471,0.821212
5531,0.822222
5630,0.823232
5649,0.824242
5698,0.825253
5784,0.826263
5826,0.827273
5841,0.828283
5889,0.829293
5895,0.830303
5985,0.831313
6031,0.832323
6115,0.833333
6121,0.834343
6126,0.835354
6213,0.836364
6228,0.837374
6251,0.838384
6289,0.839394
6387,0.840404
6405,0.841414
6433,0.842424
6498,0.844444
6592,0.845455
6726,0.846465
6743,0.847475
6761,0.848485
6832,0.849495
6839,0.850505
6884,0.851515
6908,0.852525
6914,0.853535
6952,0.854545
6992,0.855556
7006,0.856566
7044,0.857576
7072,0.858586
7087,0.859596
7106,0.860606
7122,0.861616
7143,0.862626
7153,0.863636
7188,0.864646
7202,0.865657
7211,0.866667
7269,0.867677
7276,0.868687
7282,0.869697
7300,0.870707
7326,0.871717
7341,0.872727
7348,0.873737
7357,0.874747
7397,0.875758
7402,0.876768
7443,0.877778
7444,0.878788
7486,0.879798
7558,0.881818
7590,0.882828
7731,0.883838
7769,0.884848
7899,0.885859
8036,0.886869
8073,0.887879
8168,0.888889
8170,0.889899
8182,0.890909
8211,0.891919
8360,0.892929
8386,0.893939
8430,0.894949
8460,0.895960
8470,0.896970
8664,0.897980
8735,0.898990
8763,0.900000
8768,0.901010
8788,0.902020
8812,0.903030
8922,0.904040
8971,0.905051
9203,0.906061
9222,0.907071
9292,0.908081
9363,0.909091
9365,0.910101
9370,0.911111
9416,0.912121
9591,0.913131
9599,0.914141
9641,0.915152
9654,0.916162
9687,0.917172
9697,0.918182
9728,0.919192
9772,0.920202
9803,0.921212
9861,0.922222
9914,0.923232
9925,0.924242
9938,0.925253
9944,0.926263
9998,0.927273
10000,0.928283
10054,0.930303
10262,0.931313
10735,0.932323
10809,0.933333
10840,0.934343
10932,0.935354
11021,0.936364
11040,0.937374
11231,0.938384
11264,0.939394
11315,0.940404
11368,0.941414
11812,0.942424
11938,0.943434
11948,0.944444
11958,0.945455
12114,0.946465
12205,0.947475
12386,0.948485
12394,0.949495
12603,0.950505
12643,0.951515
12687,0.952525
12738,0.953535
12754,0.954545
12786,0.955556
12797,0.956566
12937,0.957576
12959,0.958586
13253,0.959596
13330,0.960606
13345,0.961616
13370,0.962626
13519,0.963636
13581,0.964646
13836,0.965657
14223,0.966667
14314,0.967677
14394,0.968687
14717,0.969697
15015,0.970707
15206,0.971717
15672,0.972727
16143,0.973737
16730,0.974747
17023,0.975758
17175,0.976768
17705,0.977778
17950,0.978788
18130,0.979798
18738,0.980808
18931,0.981818
19065,0.982828
19611,0.983838
19785,0.984848
19891,0.985859
19917,0.986869
21194,0.987879
22249,0.988889
22316,0.989899
23292,0.990909
23532,0.991919
25233,0.992929
28942,0.993939
31448,0.994949
33223,0.995960
33251,0.996970
34153,0.997980
38085,0.998990
45203,1.000000


==> data/random-reach-safe-ql_sem.txt <==
4,0.005051
4,0.010101
4,0.015152
4,0.020202
4,0.025253
4,0.030303
4,0.035354
4,0.040404
4,0.045455
4,0.050505
6,0.055556
6,0.060606
6,0.065657
6,0.070707
6,0.075758
6,0.080808
6,0.085859
6,0.090909
6,0.095960
6,0.101010
6,0.106061
6,0.111111
8,0.116162
8,0.121212
8,0.124242
8,0.131313
8,0.136364
10,0.141414
10,0.142424
10,0.145455
10,0.150505
11,0.155556
11,0.160606
12,0.165657
12,0.167677
12,0.168687
12,0.171717
13,0.173737
14,0.175758
14,0.176768
14,0.181818
14,0.186869
14,0.191919
14,0.193939
14,0.198990
15,0.200000
15,0.205051
16,0.206061
16,0.209091
16,0.211111
16,0.216162
17,0.217172
17,0.222222
18,0.225253
18,0.230303
19,0.235354
19,0.240404
19,0.245455
19,0.250505
19,0.255556
19,0.260606
19,0.265657
19,0.267677
19,0.272727
19,0.277778
21,0.278788
22,0.279798
22,0.284848
23,0.285859
23,0.287879
24,0.288889
24,0.289899
25,0.290909
25,0.292929
26,0.293939
26,0.296970
26,0.300000
26,0.302020
27,0.304040
27,0.305051
27,0.307071
28,0.312121
28,0.317172
28,0.319192
28,0.324242
28,0.329293
28,0.334343
28,0.339394
28,0.344444
28,0.349495
28,0.350505
28,0.351515
28,0.356566
30,0.357576
30,0.358586
30,0.359596
33,0.360606
34,0.362626
35,0.363636
36,0.364646
36,0.365657
37,0.370707
37,0.375758
37,0.380808
37,0.385859
37,0.390909
37,0.395960
37,0.401010
37,0.406061
37,0.411111
37,0.416162
38,0.421212
40,0.422222
40,0.423232
41,0.424242
43,0.425253
43,0.426263
44,0.427273
46,0.432323
46,0.437374
46,0.442424
46,0.447475
46,0.452525
46,0.457576
47,0.458586
47,0.463636
47,0.464646
49,0.465657
49,0.468687
50,0.469697
51,0.470707
53,0.471717
55,0.476768
55,0.479798
55,0.484848
55,0.489899
56,0.490909
57,0.491919
58,0.492929
64,0.497980
64,0.503030
64,0.508081
65,0.513131
73,0.518182
74,0.523232
75,0.524242
75,0.529293
79,0.530303
82,0.531313
82,0.536364
82,0.541414
82,0.546465
84,0.551515
89,0.552525
90,0.553535
91,0.558586
91,0.563636
94,0.568687
97,0.569697
98,0.570707
100,0.572727
100,0.577778
101,0.578788
102,0.579798
102,0.581818
103,0.582828
105,0.587879
114,0.592929
116,0.594949
118,0.600000
118,0.605051
123,0.607071
123,0.608081
127,0.609091
127,0.614141
127,0.619192
133,0.620202
143,0.621212
150,0.622222
157,0.627273
159,0.628283
162,0.629293
166,0.630303
170,0.635354
173,0.636364
180,0.637374
184,0.638384
186,0.643434
186,0.644444
190,0.649495
190,0.654545
194,0.655556
199,0.656566
205,0.658586
206,0.659596
209,0.664646
209,0.665657
214,0.666667
216,0.667677
223,0.668687
224,0.669697
226,0.674747
227,0.675758
236,0.676768
237,0.677778
239,0.678788
247,0.679798
250,0.680808
251,0.681818
256,0.682828
260,0.683838
261,0.684848
268,0.685859
273,0.686869
281,0.687879
282,0.688889
286,0.691919
296,0.692929
297,0.693939
307,0.694949
314,0.695960
320,0.701010
331,0.702020
333,0.703030
350,0.704040
352,0.705051
356,0.706061
364,0.707071
367,0.708081
371,0.709091
381,0.710101
384,0.711111
388,0.712121
394,0.713131
399,0.714141
402,0.715152
408,0.716162
428,0.717172
433,0.718182
439,0.720202
440,0.721212
448,0.722222
457,0.723232
474,0.725253
475,0.726263
477,0.727273
484,0.728283
491,0.729293
496,0.730303
506,0.731313
514,0.732323
522,0.733333
526,0.734343
532,0.736364
536,0.737374
540,0.738384
549,0.739394
553,0.740404
563,0.741414
575,0.742424
577,0.743434
579,0.744444
583,0.745455
594,0.746465
599,0.747475
601,0.748485
622,0.749495
632,0.750505
636,0.751515
639,0.752525
645,0.753535
654,0.754545
678,0.755556
680,0.756566
683,0.757576
687,0.758586
688,0.759596
689,0.760606
690,0.761616
691,0.762626
692,0.763636
693,0.764646
697,0.765657
698,0.766667
722,0.767677
742,0.768687
744,0.769697
746,0.770707
748,0.772727
774,0.773737
780,0.774747
792,0.775758
795,0.776768
800,0.777778
804,0.778788
836,0.779798
838,0.780808
862,0.781818
865,0.783838
867,0.784848
869,0.785859
875,0.786869
883,0.787879
885,0.788889
898,0.789899
912,0.790909
914,0.791919
923,0.792929
943,0.793939
975,0.795960
997,0.796970
1016,0.797980
1035,0.798990
1040,0.800000
1054,0.801010
1083,0.802020
1087,0.803030
1098,0.804040
1100,0.805051
1116,0.806061
1128,0.807071
1150,0.808081
1163,0.809091
1170,0.810101
1199,0.811111
1200,0.812121
1210,0.813131
1226,0.814141
1228,0.815152
1230,0.816162
1236,0.817172
1248,0.818182
1251,0.819192
1257,0.820202
1278,0.821212
1282,0.822222
1292,0.823232
1311,0.824242
1316,0.825253
1321,0.826263
1324,0.827273
1332,0.829293
1339,0.831313
1342,0.832323
1353,0.833333
1358,0.834343
1359,0.835354
1364,0.837374
1368,0.838384
1370,0.839394
1386,0.840404
1388,0.841414
1426,0.842424
1429,0.843434
1434,0.844444
1452,0.845455
1461,0.846465
1536,0.847475
1576,0.848485
1592,0.849495
1600,0.850505
1606,0.851515
1611,0.852525
1630,0.853535
1640,0.854545
1654,0.855556
1655,0.856566
1656,0.857576
1657,0.858586
1719,0.859596
1735,0.860606
1749,0.861616
1757,0.862626
1783,0.863636
1789,0.864646
1799,0.865657
1826,0.866667
1868,0.867677
1876,0.868687
1888,0.869697
1907,0.870707
1922,0.871717
1930,0.872727
1955,0.873737
2001,0.874747
2010,0.875758
2068,0.876768
2092,0.877778
2110,0.878788
2117,0.879798
2126,0.880808
2149,0.881818
2175,0.882828
2180,0.883838
2254,0.884848
2361,0.885859
2383,0.886869
2426,0.887879
2451,0.888889
2482,0.889899
2519,0.890909
2607,0.891919
2647,0.892929
2671,0.893939
2677,0.894949
2722,0.895960
2751,0.896970
2752,0.897980
2780,0.898990
2793,0.900000
2810,0.901010
2841,0.902020
2906,0.903030
2955,0.904040
2972,0.905051
3041,0.906061
3049,0.907071
3063,0.908081
3101,0.909091
3124,0.910101
3184,0.911111
3254,0.912121
3311,0.913131
3408,0.914141
3450,0.915152
3538,0.916162
3586,0.917172
3602,0.918182
3622,0.919192
3638,0.920202
3663,0.921212
3740,0.922222
3755,0.923232
3792,0.924242
3839,0.925253
3863,0.926263
3871,0.927273
3988,0.928283
4069,0.929293
4215,0.930303
4289,0.931313
4313,0.932323
4326,0.933333
4403,0.934343
4478,0.935354
4616,0.936364
4619,0.937374
4655,0.938384
4700,0.939394
4835,0.940404
5015,0.941414
5109,0.942424
5146,0.943434
5167,0.944444
5177,0.945455
5197,0.946465
5201,0.947475
5438,0.948485
5608,0.949495
5624,0.950505
5641,0.951515
5664,0.952525
5697,0.953535
5763,0.954545
5927,0.955556
5984,0.956566
6024,0.957576
6028,0.958586
6047,0.959596
6087,0.960606
6176,0.961616
6194,0.962626
6206,0.963636
6248,0.964646
6256,0.965657
6293,0.966667
6368,0.967677
6399,0.968687
6498,0.969697
6536,0.970707
6621,0.971717
6640,0.972727
6666,0.973737
6669,0.974747
6808,0.975758
6838,0.976768
7052,0.977778
7053,0.979798
7132,0.980808
7325,0.981818
7559,0.982828
7719,0.983838
8291,0.984848
9098,0.985859
9163,0.986869
9749,0.987879
10494,0.988889
11205,0.989899
12317,0.990909
13189,0.991919
14035,0.992929
15300,0.993939
16340,0.994949
20109,0.995960
23056,0.996970
39646,0.997980
44885,0.998990
49975,1.000000


==> data/random-reach-safe-si.txt <==
97,0.004798
106,0.009597
119,0.010557
128,0.015355
131,0.020154
137,0.021113
156,0.023992
159,0.026871
170,0.028791
174,0.033589
176,0.035509
194,0.041267
200,0.047985
214,0.054702
225,0.059501
226,0.065259
227,0.070058
238,0.079655
240,0.081574
242,0.091171
246,0.095969
248,0.100768
252,0.111324
255,0.113244
256,0.118042
258,0.119002
268,0.122841
269,0.127639
272,0.132438
274,0.141075
284,0.145873
295,0.150672
296,0.155470
298,0.161228
306,0.167946
312,0.169866
318,0.172745
332,0.178503
338,0.183301
340,0.184261
352,0.187140
354,0.191939
358,0.193858
360,0.194818
368,0.195777
370,0.200576
372,0.204415
375,0.209213
380,0.222649
387,0.225528
392,0.236084
400,0.238964
402,0.239923
408,0.242802
414,0.246641
418,0.251440
420,0.256238
426,0.259117
428,0.261996
430,0.268714
440,0.273512
462,0.278311
475,0.279271
477,0.280230
480,0.285988
482,0.290787
500,0.295585
504,0.301344
516,0.303263
537,0.306142
542,0.310940
548,0.313820
549,0.315739
552,0.319578
558,0.320537
568,0.323417
580,0.325336
586,0.326296
588,0.337812
598,0.342610
600,0.343570
608,0.348369
612,0.350288
618,0.353167
621,0.354127
627,0.356046
636,0.359885
639,0.362764
645,0.366603
658,0.369482
672,0.370441
674,0.375240
688,0.380038
690,0.384837
696,0.388676
704,0.394434
706,0.400192
718,0.402111
732,0.404990
750,0.413628
776,0.418426
784,0.421305
786,0.426104
788,0.430902
797,0.435701
806,0.440499
812,0.446257
813,0.450096
822,0.451056
824,0.452975
860,0.454894
870,0.457774
876,0.462572
877,0.467370
879,0.471209
910,0.476008
918,0.476967
922,0.483685
954,0.485605
972,0.490403
975,0.493282
987,0.495202
1000,0.498081
1005,0.501919
1008,0.510557
1036,0.512476
1075,0.514395
1077,0.521113
1084,0.523033
1096,0.523992
1102,0.530710
1113,0.532630
1136,0.534549
1156,0.537428
1176,0.546065
1179,0.547025
1206,0.551823
1224,0.554702
1256,0.555662
1258,0.560461
1272,0.563340
1278,0.564299
1300,0.567179
1305,0.569098
1314,0.575816
1316,0.576775
1320,0.577735
1340,0.578695
1368,0.579655
1377,0.580614
1384,0.581574
1392,0.584453
1430,0.590211
1432,0.595010
1436,0.595969
1446,0.596929
1458,0.597889
1485,0.602687
1533,0.603647
1545,0.608445
1554,0.611324
1568,0.614203
1632,0.619962
1650,0.623800
1653,0.626679
1710,0.630518
1731,0.635317
1734,0.637236
1740,0.640115
1766,0.645873
1794,0.650672
1812,0.653551
1836,0.656430
1848,0.661228
1856,0.664107
1878,0.668906
1884,0.669866
1908,0.674664
1917,0.678503
1928,0.682342
1968,0.683301
1980,0.684261
1992,0.688100
2044,0.692898
2074,0.695777
2076,0.699616
2133,0.701536
2148,0.706334
2150,0.709213
2198,0.713052
2226,0.715931
2229,0.720729
2278,0.725528
2416,0.727447
2444,0.729367
2448,0.732246
2460,0.737044
2469,0.739923
2492,0.744722
2496,0.747601
2553,0.751440
2556,0.756238
2584,0.759117
2640,0.762956
2656,0.763916
2799,0.768714
2844,0.771593
2856,0.775432
2952,0.776392
2968,0.779271
3018,0.785029
3051,0.789827
3055,0.792706
3058,0.793666
3075,0.794626
3108,0.798464
3111,0.801344
3117,0.806142
3120,0.807102
3140,0.810940
3150,0.811900
3192,0.816699
3230,0.819578
3292,0.822457
3318,0.827255
3404,0.828215
3444,0.833013
3570,0.833973
3590,0.837812
3666,0.838772
3690,0.842610
3708,0.843570
3710,0.844530
3744,0.845489
3780,0.848369
3885,0.849328
3925,0.850288
3936,0.855086
3990,0.856046
4096,0.858925
4276,0.864683
4308,0.865643
4326,0.867562
4410,0.868522
4452,0.869482
4587,0.872361
4684,0.875240
4944,0.877159
4984,0.880998
5120,0.883877
5172,0.887716
5320,0.889635
5330,0.891555
5331,0.896353
5360,0.897313
5660,0.901152
5855,0.903071
5880,0.907869
5916,0.911708
5932,0.914587
6116,0.915547
6216,0.917466
6230,0.918426
6261,0.923225
6396,0.924184
6650,0.926104
6700,0.927063
6807,0.929942
6896,0.930902
7032,0.932821
7035,0.934741
7212,0.937620
7264,0.942418
7395,0.943378
7415,0.945298
7462,0.947217
7516,0.948177
7760,0.952015
7770,0.952975
8040,0.954894
8442,0.958733
8490,0.959693
8790,0.961612
9015,0.962572
9076,0.964491
9380,0.965451
9395,0.968330
9700,0.969290
9836,0.973129
10548,0.975048
10818,0.976008
10878,0.976967
11274,0.977927
12295,0.978887
12432,0.980806
14232,0.985605
15558,0.990403
15655,0.991363
17196,0.994242
18786,0.995202
20062,0.997121
21917,1.000000


==> data/random-reach-safe-si_eps.txt <==
97,0.005051
106,0.010101
119,0.013131
128,0.018182
131,0.023232
137,0.024242
156,0.027273
159,0.032323
174,0.037374
176,0.040404
190,0.041414
200,0.048485
214,0.054545
225,0.059596
226,0.061616
227,0.066667
238,0.073737
240,0.075758
242,0.085859
246,0.090909
248,0.095960
252,0.105051
255,0.110101
256,0.115152
258,0.117172
268,0.118182
269,0.123232
272,0.128283
274,0.137374
284,0.142424
285,0.145455
291,0.148485
295,0.153535
296,0.158586
298,0.163636
306,0.167677
312,0.169697
318,0.171717
332,0.176768
338,0.181818
339,0.184848
352,0.186869
354,0.191919
358,0.194949
360,0.195960
368,0.200000
370,0.205051
372,0.210101
375,0.215152
378,0.216162
380,0.227273
387,0.228283
388,0.230303
392,0.240404
400,0.243434
402,0.247475
408,0.250505
414,0.254545
418,0.258586
420,0.263636
426,0.266667
428,0.270707
430,0.276768
440,0.281818
459,0.282828
462,0.287879
480,0.291919
482,0.296970
500,0.305051
504,0.310101
516,0.312121
537,0.314141
542,0.319192
549,0.320202
552,0.321212
568,0.324242
580,0.327273
582,0.328283
586,0.329293
588,0.336364
598,0.341414
600,0.343434
608,0.348485
612,0.350505
618,0.351515
621,0.352525
627,0.353535
636,0.356566
639,0.358586
645,0.362626
658,0.364646
672,0.371717
674,0.376768
688,0.381818
690,0.386869
696,0.388889
704,0.393939
706,0.397980
718,0.401010
720,0.402020
732,0.403030
750,0.410101
776,0.414141
784,0.416162
786,0.421212
788,0.426263
797,0.431313
806,0.436364
812,0.441414
813,0.446465
816,0.447475
822,0.452525
824,0.456566
870,0.459596
876,0.464646
877,0.469697
879,0.473737
882,0.476768
910,0.481818
915,0.484848
918,0.485859
922,0.490909
942,0.493939
954,0.494949
972,0.497980
975,0.498990
987,0.500000
1005,0.503030
1008,0.506061
1036,0.509091
1059,0.510101
1075,0.512121
1077,0.519192
1102,0.527273
1113,0.529293
1136,0.531313
1156,0.534343
1176,0.543434
1196,0.544444
1206,0.549495
1224,0.550505
1246,0.554545
1256,0.556566
1258,0.561616
1272,0.566667
1278,0.569697
1300,0.570707
1305,0.573737
1314,0.578788
1316,0.580808
1328,0.581818
1340,0.582828
1368,0.587879
1377,0.590909
1384,0.592929
1392,0.596970
1430,0.602020
1432,0.608081
1458,0.610101
1476,0.611111
1485,0.616162
1533,0.619192
1545,0.623232
1554,0.625253
1568,0.628283
1590,0.629293
1625,0.631313
1632,0.637374
1650,0.642424
1653,0.644444
1675,0.645455
1731,0.650505
1734,0.652525
1740,0.653535
1766,0.658586
1794,0.660606
1812,0.661616
1836,0.662626
1845,0.664646
1848,0.669697
1856,0.672727
1866,0.675758
1869,0.676768
1878,0.681818
1890,0.683838
1908,0.686869
1917,0.688889
1928,0.689899
1938,0.694949
1950,0.695960
1960,0.696970
1968,0.701010
1980,0.704040
1992,0.707071
2040,0.708081
2044,0.710101
2060,0.711111
2076,0.714141
2133,0.716162
2148,0.720202
2150,0.723232
2226,0.726263
2278,0.731313
2320,0.732323
2331,0.737374
2355,0.741414
2392,0.742424
2394,0.743434
2410,0.747475
2416,0.751515
2444,0.753535
2448,0.754545
2460,0.757576
2469,0.760606
2472,0.761616
2492,0.762626
2496,0.763636
2553,0.768687
2556,0.773737
2640,0.775758
2656,0.776768
2799,0.778788
2844,0.781818
2856,0.784848
2972,0.789899
2990,0.790909
3018,0.795960
3051,0.801010
3055,0.804040
3058,0.805051
3072,0.807071
3090,0.809091
3111,0.811111
3117,0.816162
3120,0.819192
3140,0.820202
3150,0.822222
3192,0.826263
3292,0.828283
3318,0.832323
3444,0.837374
3513,0.841414
3570,0.843434
3590,0.848485
3708,0.850505
3710,0.854545
3738,0.858586
3744,0.859596
3780,0.860606
3936,0.865657
3990,0.867677
4096,0.870707
4148,0.872727
4245,0.874747
4264,0.878788
4276,0.883838
4437,0.887879
4452,0.888889
4587,0.889899
4684,0.890909
4704,0.891919
5185,0.892929
5320,0.894949
5331,0.900000
5360,0.901010
5409,0.903030
5448,0.904040
5660,0.907071
5820,0.911111
5880,0.913131
5916,0.914141
5932,0.916162
6116,0.919192
6216,0.920202
6261,0.925253
6396,0.926263
6650,0.927273
6700,0.931313
6807,0.933333
6896,0.935354
7032,0.938384
7035,0.940404
7056,0.942424
7212,0.944444
7264,0.948485
7415,0.951515
7516,0.952525
7742,0.953535
7760,0.954545
7770,0.956566
8442,0.959596
8620,0.962626
8790,0.964646
9015,0.965657
9076,0.968687
9324,0.969697
9395,0.972727
10878,0.973737
11274,0.974747
11464,0.975758
11860,0.978788
12295,0.981818
14330,0.982828
14754,0.984848
15558,0.989899
16604,0.991919
17196,0.994949
18786,0.996970
21917,1.000000


==> data/random-reach-safe-si_sem.txt <==
97,0.005051
106,0.010101
128,0.015152
131,0.020202
156,0.021212
159,0.023232
170,0.025253
174,0.030303
200,0.036364
214,0.044444
225,0.049495
227,0.054545
238,0.064646
240,0.066667
242,0.076768
246,0.081818
248,0.086869
252,0.095960
255,0.098990
256,0.104040
258,0.105051
269,0.110101
272,0.115152
274,0.125253
284,0.130303
285,0.135354
291,0.138384
295,0.143434
296,0.148485
298,0.153535
306,0.156566
312,0.160606
318,0.165657
332,0.170707
338,0.175758
339,0.180808
352,0.185859
354,0.190909
358,0.192929
360,0.193939
368,0.196970
370,0.202020
372,0.207071
375,0.212121
378,0.213131
380,0.223232
387,0.226263
388,0.229293
392,0.239394
400,0.243434
402,0.248485
408,0.251515
414,0.256566
418,0.258586
420,0.263636
426,0.266667
428,0.268687
430,0.273737
440,0.278788
459,0.280808
462,0.285859
477,0.286869
480,0.293939
482,0.298990
500,0.307071
504,0.312121
516,0.313131
537,0.316162
542,0.322222
549,0.324242
552,0.326263
568,0.329293
580,0.332323
582,0.333333
586,0.334343
588,0.341414
598,0.346465
608,0.351515
612,0.353535
627,0.356566
628,0.358586
629,0.359596
636,0.361616
639,0.363636
645,0.368687
658,0.370707
672,0.377778
674,0.382828
684,0.384848
688,0.389899
690,0.394949
696,0.397980
704,0.403030
706,0.405051
732,0.407071
750,0.414141
776,0.417172
784,0.419192
786,0.423232
788,0.428283
797,0.433333
806,0.438384
812,0.443434
813,0.446465
816,0.447475
822,0.452525
824,0.457576
870,0.459596
876,0.464646
877,0.469697
879,0.473737
882,0.476768
910,0.481818
915,0.482828
922,0.487879
942,0.489899
972,0.493939
975,0.495960
987,0.496970
1005,0.498990
1008,0.502020
1026,0.503030
1036,0.504040
1059,0.507071
1075,0.508081
1077,0.517172
1084,0.518182
1102,0.524242
1113,0.526263
1136,0.528283
1156,0.530303
1176,0.540404
1179,0.541414
1206,0.546465
1224,0.548485
1246,0.550505
1258,0.554545
1272,0.558586
1278,0.561616
1292,0.562626
1300,0.563636
1305,0.568687
1314,0.573737
1316,0.575758
1320,0.576768
1328,0.578788
1340,0.580808
1368,0.582828
1377,0.586869
1384,0.589899
1392,0.593939
1430,0.598990
1432,0.605051
1436,0.606061
1446,0.607071
1458,0.608081
1485,0.613131
1533,0.616162
1545,0.619192
1554,0.623232
1568,0.625253
1570,0.626263
1590,0.627273
1625,0.629293
1632,0.632323
1650,0.636364
1653,0.640404
1675,0.641414
1731,0.646465
1734,0.649495
1766,0.654545
1794,0.657576
1812,0.661616
1836,0.662626
1845,0.663636
1848,0.668687
1854,0.669697
1856,0.672727
1866,0.676768
1869,0.679798
1872,0.680808
1878,0.685859
1890,0.687879
1908,0.692929
1917,0.694949
1938,0.698990
1960,0.700000
1968,0.703030
1980,0.705051
1992,0.707071
2040,0.708081
2044,0.710101
2060,0.712121
2076,0.714141
2133,0.718182
2148,0.722222
2150,0.726263
2226,0.729293
2278,0.734343
2331,0.737374
2355,0.741414
2392,0.743434
2394,0.744444
2410,0.748485
2416,0.749495
2444,0.750505
2448,0.753535
2460,0.758586
2469,0.761616
2472,0.762626
2492,0.764646
2520,0.766667
2553,0.771717
2556,0.776768
2624,0.777778
2640,0.780808
2656,0.781818
2799,0.782828
2844,0.783838
2856,0.784848
2968,0.785859
2972,0.790909
3018,0.795960
3051,0.801010
3055,0.804040
3058,0.806061
3075,0.807071
3090,0.809091
3108,0.811111
3111,0.812121
3117,0.817172
3120,0.820202
3140,0.821212
3150,0.822222
3192,0.826263
3198,0.829293
3292,0.831313
3318,0.834343
3444,0.839394
3513,0.840404
3570,0.844444
3590,0.849495
3666,0.850505
3708,0.851515
3710,0.855556
3738,0.858586
3744,0.859596
3936,0.863636
3990,0.865657
4096,0.870707
4148,0.874747
4264,0.875758
4276,0.880808
4424,0.881818
4437,0.884848
4587,0.885859
4684,0.889899
4704,0.891919
5320,0.892929
5331,0.897980
5448,0.900000
5660,0.905051
5820,0.909091
5880,0.910101
5916,0.912121
5932,0.916162
6116,0.918182
6261,0.923232
6396,0.924242
6650,0.926263
6700,0.931313
6807,0.935354
6896,0.940404
7032,0.944444
7035,0.948485
7056,0.950505
7212,0.953535
7264,0.956566
7415,0.957576
7742,0.958586
7760,0.959596
7770,0.962626
8442,0.963636
8790,0.964646
9015,0.966667
9076,0.967677
9324,0.969697
9395,0.974747
9836,0.975758
11464,0.976768
12295,0.977778
12965,0.980808
14232,0.984848
14330,0.986869
14754,0.989899
15558,0.991919
15655,0.992929
16604,0.993939
17196,0.995960
18786,0.996970
21917,1.000000


==> data/random-reach-si.txt <==
97,0.010101
106,0.020202
128,0.030303
131,0.040404
137,0.042424
156,0.048485
159,0.054545
174,0.064646
176,0.068687
200,0.078788
214,0.092929
225,0.103030
227,0.113131
238,0.123232
240,0.127273
242,0.147475
248,0.157576
252,0.167677
256,0.177778
268,0.185859
269,0.195960
274,0.204040
284,0.214141
295,0.224242
312,0.228283
318,0.232323
352,0.238384
360,0.240404
372,0.248485
375,0.258586
380,0.276768
402,0.278788
408,0.284848
428,0.290909
475,0.292929
480,0.305051
482,0.315152
500,0.317172
558,0.319192
568,0.325253
580,0.329293
586,0.331313
600,0.333333
612,0.337374
618,0.343434
688,0.353535
696,0.361616
718,0.365657
750,0.377778
776,0.387879
784,0.393939
797,0.404040
824,0.408081
870,0.414141
876,0.424242
877,0.434343
879,0.442424
910,0.452525
918,0.454545
1000,0.460606
1036,0.464646
1075,0.468687
1077,0.472727
1102,0.486869
1113,0.490909
1136,0.494949
1156,0.501010
1176,0.515152
1206,0.525253
1258,0.535354
1278,0.537374
1305,0.541414
1377,0.543434
1384,0.545455
1392,0.551515
1436,0.553535
1446,0.555556
1485,0.565657
1554,0.571717
1653,0.577778
1731,0.587879
1734,0.591919
1740,0.597980
1794,0.608081
1836,0.614141
1848,0.624242
1856,0.630303
1878,0.640404
1908,0.650505
1917,0.658586
1928,0.666667
1980,0.668687
1992,0.676768
2076,0.684848
2148,0.694949
2150,0.701010
2226,0.707071
2229,0.717172
2492,0.727273
2496,0.733333
2553,0.741414
2556,0.751515
2640,0.759596
2656,0.761616
2799,0.771717
2968,0.777778
3051,0.787879
3108,0.795960
3117,0.806061
3120,0.808081
3140,0.816162
3150,0.818182
3318,0.828283
3404,0.830303
3444,0.840404
3708,0.842424
3710,0.844444
3744,0.846465
3780,0.852525
3885,0.854545
3925,0.856566
3936,0.866667
3990,0.868687
4326,0.872727
4410,0.874747
4452,0.876768
4684,0.882828
4944,0.886869
5320,0.890909
5330,0.894949
5331,0.905051
5660,0.913131
5855,0.917172
5916,0.925253
6261,0.935354
6396,0.937374
6650,0.941414
7212,0.947475
7264,0.957576
7395,0.959596
7462,0.963636
7760,0.971717
8490,0.973737
9015,0.975758
9700,0.977778
10818,0.979798
15558,0.989899
15655,0.991919
18786,0.993939
21917,1.000000


==> data/random-reach-si_eps.txt <==
97,0.010101
106,0.020202
128,0.030303
131,0.040404
137,0.042424
156,0.048485
159,0.058586
174,0.068687
176,0.074747
190,0.076768
200,0.086869
214,0.098990
225,0.109091
227,0.119192
238,0.129293
240,0.133333
242,0.153535
248,0.163636
252,0.171717
256,0.181818
268,0.183838
269,0.193939
274,0.202020
284,0.212121
285,0.218182
295,0.228283
312,0.232323
352,0.236364
360,0.238384
372,0.248485
375,0.258586
378,0.260606
380,0.272727
402,0.280808
408,0.286869
428,0.294949
480,0.303030
482,0.313131
500,0.319192
568,0.325253
580,0.331313
582,0.333333
586,0.335354
600,0.339394
612,0.343434
618,0.345455
688,0.355556
696,0.359596
718,0.365657
720,0.367677
750,0.381818
776,0.389899
784,0.393939
797,0.404040
824,0.412121
870,0.418182
876,0.428283
877,0.438384
879,0.446465
910,0.456566
918,0.458586
1036,0.464646
1075,0.468687
1077,0.472727
1102,0.488889
1113,0.492929
1136,0.496970
1156,0.503030
1176,0.519192
1196,0.521212
1206,0.531313
1246,0.539394
1258,0.549495
1272,0.553535
1278,0.559596
1305,0.565657
1328,0.567677
1377,0.573737
1384,0.577778
1392,0.585859
1432,0.587879
1485,0.597980
1554,0.602020
1653,0.606061
1731,0.616162
1734,0.620202
1740,0.622222
1794,0.626263
1836,0.628283
1848,0.638384
1856,0.644444
1866,0.650505
1869,0.652525
1878,0.662626
1890,0.666667
1908,0.672727
1917,0.676768
1928,0.678788
1980,0.684848
1992,0.690909
2076,0.696970
2148,0.705051
2150,0.711111
2226,0.717172
2320,0.719192
2331,0.729293
2355,0.737374
2392,0.739394
2410,0.747475
2472,0.749495
2496,0.751515
2553,0.761616
2556,0.771717
2640,0.775758
2656,0.777778
2799,0.781818
2972,0.791919
2990,0.793939
3051,0.804040
3090,0.808081
3117,0.818182
3120,0.824242
3140,0.826263
3150,0.830303
3318,0.838384
3444,0.848485
3513,0.856566
3708,0.860606
3710,0.868687
3744,0.870707
3780,0.872727
3936,0.882828
3990,0.886869
4245,0.890909
4264,0.898990
4437,0.907071
4452,0.909091
4684,0.911111
5320,0.915152
5331,0.925253
5409,0.929293
5448,0.931313
5660,0.937374
5820,0.945455
5916,0.947475
6261,0.957576
6396,0.959596
6650,0.961616
7212,0.965657
7264,0.973737
7742,0.975758
7760,0.977778
9015,0.979798
15558,0.989899
18786,0.993939
21917,1.000000


==> data/random-reach-si_sem.txt <==
97,0.010101
106,0.020202
128,0.030303
131,0.040404
156,0.042424
159,0.046465
174,0.056566
200,0.066667
214,0.082828
225,0.092929
227,0.103030
238,0.113131
240,0.117172
242,0.137374
248,0.147475
252,0.155556
256,0.165657
269,0.175758
274,0.185859
284,0.195960
285,0.206061
295,0.216162
312,0.224242
318,0.230303
352,0.240404
360,0.242424
372,0.252525
375,0.262626
378,0.264646
380,0.274747
388,0.276768
402,0.286869
408,0.292929
428,0.296970
480,0.311111
482,0.321212
500,0.327273
568,0.333333
580,0.339394
582,0.341414
586,0.343434
612,0.347475
629,0.349495
688,0.359596
696,0.365657
750,0.379798
776,0.385859
784,0.389899
797,0.400000
824,0.410101
870,0.414141
876,0.424242
877,0.434343
879,0.442424
910,0.452525
1036,0.454545
1075,0.456566
1077,0.466667
1102,0.478788
1113,0.482828
1136,0.486869
1156,0.490909
1176,0.507071
1206,0.517172
1246,0.521212
1258,0.529293
1278,0.535354
1305,0.545455
1328,0.549495
1377,0.557576
1384,0.563636
1392,0.571717
1432,0.573737
1446,0.575758
1485,0.585859
1554,0.593939
1653,0.602020
1731,0.612121
1734,0.618182
1794,0.624242
1836,0.626263
1848,0.636364
1854,0.638384
1856,0.644444
1866,0.652525
1869,0.658586
1872,0.660606
1878,0.670707
1890,0.674747
1908,0.684848
1917,0.688889
1980,0.692929
1992,0.696970
2076,0.701010
2148,0.709091
2150,0.717172
2226,0.723232
2331,0.729293
2355,0.737374
2392,0.741414
2410,0.749495
2472,0.751515
2520,0.755556
2553,0.765657
2556,0.775758
2624,0.777778
2640,0.783838
2656,0.785859
2799,0.787879
2968,0.789899
2972,0.800000
3051,0.810101
3090,0.814141
3108,0.818182
3117,0.828283
3120,0.834343
3140,0.836364
3150,0.838384
3198,0.844444
3318,0.850505
3444,0.860606
3513,0.862626
3708,0.864646
3710,0.872727
3744,0.874747
3936,0.882828
3990,0.886869
4264,0.888889
4424,0.890909
4437,0.896970
4684,0.905051
5320,0.907071
5331,0.917172
5448,0.921212
5660,0.931313
5820,0.939394
5916,0.943434
6261,0.953535
6396,0.955556
6650,0.959596
7212,0.965657
7264,0.971717
7742,0.973737
7760,0.975758
9015,0.979798
12965,0.985859
15558,0.989899
15655,0.991919
18786,0.993939
21917,1.000000


==> data/random-safe-ql.txt <==
54,0.002020
62,0.004040
73,0.006061
82,0.008081
104,0.010101
118,0.012121
126,0.014141
132,0.016162
133,0.018182
139,0.020202
143,0.022222
160,0.026263
179,0.028283
182,0.030303
195,0.032323
203,0.034343
212,0.036364
217,0.038384
230,0.040404
245,0.042424
248,0.044444
253,0.046465
259,0.048485
273,0.050505
285,0.052525
287,0.054545
290,0.056566
325,0.058586
335,0.060606
339,0.062626
341,0.064646
344,0.066667
364,0.068687
386,0.070707
391,0.072727
401,0.074747
410,0.076768
421,0.078788
434,0.080808
449,0.082828
462,0.084848
465,0.086869
472,0.088889
488,0.090909
501,0.092929
506,0.094949
508,0.096970
544,0.098990
552,0.101010
554,0.103030
557,0.105051
564,0.107071
571,0.109091
573,0.111111
576,0.113131
579,0.115152
580,0.117172
585,0.119192
610,0.121212
615,0.123232
644,0.125253
649,0.127273
652,0.129293
653,0.131313
688,0.133333
699,0.135354
701,0.137374
703,0.139394
710,0.141414
711,0.143434
713,0.145455
729,0.147475
733,0.149495
734,0.151515
738,0.153535
740,0.155556
741,0.157576
748,0.159596
750,0.161616
762,0.163636
765,0.165657
776,0.167677
778,0.169697
788,0.171717
789,0.173737
793,0.175758
818,0.177778
820,0.179798
823,0.181818
852,0.183838
861,0.185859
868,0.187879
880,0.189899
883,0.191919
887,0.193939
899,0.197980
907,0.200000
939,0.202020
940,0.204040
947,0.208081
950,0.210101
957,0.212121
963,0.214141
982,0.216162
1001,0.218182
1006,0.220202
1015,0.222222
1016,0.224242
1025,0.226263
1029,0.228283
1046,0.230303
1051,0.232323
1054,0.234343
1064,0.236364
1086,0.238384
1104,0.240404
1105,0.242424
1110,0.244444
1112,0.246465
1116,0.248485
1124,0.250505
1133,0.252525
1143,0.254545
1145,0.258586
1146,0.260606
1152,0.262626
1163,0.264646
1168,0.266667
1171,0.268687
1174,0.270707
1178,0.272727
1182,0.276768
1193,0.278788
1199,0.280808
1207,0.282828
1208,0.284848
1211,0.286869
1241,0.288889
1244,0.290909
1249,0.292929
1254,0.294949
1255,0.296970
1257,0.298990
1270,0.301010
1279,0.303030
1292,0.305051
1295,0.307071
1322,0.309091
1324,0.311111
1360,0.313131
1366,0.315152
1376,0.317172
1384,0.319192
1385,0.321212
1392,0.323232
1401,0.325253
1405,0.327273
1410,0.329293
1412,0.331313
1417,0.333333
1419,0.335354
1424,0.337374
1457,0.339394
1484,0.341414
1490,0.345455
1502,0.347475
1519,0.349495
1579,0.351515
1583,0.353535
1588,0.357576
1594,0.359596
1602,0.361616
1614,0.363636
1616,0.365657
1623,0.367677
1629,0.369697
1632,0.371717
1666,0.373737
1668,0.375758
1669,0.377778
1670,0.379798
1677,0.381818
1681,0.383838
1698,0.385859
1702,0.387879
1707,0.389899
1709,0.391919
1739,0.393939
1756,0.395960
1758,0.397980
1764,0.400000
1771,0.402020
1777,0.404040
1806,0.406061
1816,0.408081
1819,0.410101
1820,0.412121
1831,0.414141
1850,0.416162
1852,0.418182
1855,0.420202
1860,0.422222
1873,0.424242
1877,0.426263
1879,0.428283
1890,0.430303
1899,0.432323
1905,0.434343
1928,0.436364
1940,0.438384
1943,0.440404
1950,0.442424
1953,0.444444
1966,0.446465
1969,0.448485
1972,0.450505
1987,0.452525
1995,0.454545
2016,0.456566
2031,0.458586
2063,0.460606
2068,0.462626
2070,0.464646
2071,0.466667
2074,0.468687
2078,0.470707
2086,0.472727
2102,0.476768
2110,0.478788
2113,0.480808
2139,0.482828
2146,0.484848
2151,0.486869
2153,0.488889
2154,0.490909
2159,0.492929
2163,0.494949
2191,0.496970
2193,0.498990
2199,0.501010
2208,0.503030
2216,0.505051
2223,0.507071
2235,0.509091
2236,0.511111
2262,0.513131
2273,0.515152
2281,0.517172
2289,0.519192
2294,0.521212
2337,0.523232
2368,0.527273
2382,0.529293
2397,0.531313
2400,0.533333
2414,0.535354
2433,0.537374
2435,0.539394
2440,0.543434
2447,0.545455
2474,0.547475
2484,0.551515
2486,0.553535
2487,0.555556
2532,0.559596
2538,0.561616
2540,0.563636
2552,0.565657
2558,0.567677
2574,0.569697
2585,0.571717
2589,0.573737
2598,0.575758
2616,0.577778
2639,0.579798
2642,0.581818
2643,0.583838
2651,0.585859
2664,0.587879
2675,0.589899
2686,0.591919
2716,0.593939
2725,0.595960
2729,0.597980
2734,0.600000
2739,0.602020
2756,0.604040
2758,0.606061
2785,0.608081
2796,0.610101
2797,0.612121
2804,0.614141
2807,0.616162
2808,0.618182
2826,0.620202
2845,0.622222
2854,0.624242
2877,0.626263
2886,0.628283
2900,0.630303
2926,0.632323
2935,0.634343
2952,0.636364
2960,0.638384
2963,0.640404
2973,0.642424
2977,0.644444
2989,0.646465
3002,0.648485
3047,0.650505
3053,0.652525
3056,0.654545
3071,0.656566
3083,0.658586
3097,0.660606
3098,0.662626
3146,0.664646
3157,0.666667
3160,0.668687
3164,0.670707
3188,0.672727
3192,0.674747
3202,0.676768
3226,0.678788
3303,0.680808
3357,0.682828
3376,0.684848
3396,0.686869
3417,0.688889
3463,0.690909
3514,0.692929
3536,0.694949
3607,0.696970
3609,0.698990
3633,0.701010
3665,0.703030
3683,0.705051
3692,0.707071
3724,0.709091
3741,0.711111
3772,0.713131
3785,0.715152
3818,0.717172
3954,0.719192
3975,0.721212
4110,0.723232
4359,0.725253
4377,0.727273
4386,0.729293
4484,0.731313
4526,0.733333
4560,0.735354
4676,0.737374
4833,0.739394
4834,0.741414
4911,0.743434
4926,0.745455
4980,0.747475
5166,0.749495
5198,0.751515
5225,0.753535
5309,0.755556
5318,0.757576
5365,0.759596
5419,0.761616
5469,0.763636
5496,0.765657
5611,0.767677
5633,0.769697
5660,0.771717
5663,0.773737
5665,0.775758
5829,0.777778
5870,0.779798
5886,0.781818
6137,0.783838
6144,0.785859
6240,0.787879
6424,0.789899
6677,0.791919
6834,0.793939
7012,0.795960
7014,0.797980
7038,0.800000
7060,0.802020
7129,0.804040
7174,0.806061
7207,0.808081
7220,0.810101
7275,0.812121
7331,0.814141
7343,0.816162
7492,0.818182
7586,0.820202
7680,0.822222
7716,0.824242
7957,0.826263
8087,0.828283
8113,0.830303
8506,0.832323
8554,0.834343
8774,0.836364
8954,0.838384
9086,0.840404
9141,0.842424
9220,0.844444
9329,0.846465
9518,0.848485
9529,0.850505
9747,0.852525
9889,0.854545
9914,0.856566
9969,0.858586
10050,0.860606
10156,0.864646
10362,0.866667
10388,0.868687
10498,0.870707
10547,0.872727
10618,0.874747
10819,0.876768
11094,0.878788
11143,0.880808
11317,0.882828
11333,0.884848
11362,0.886869
11435,0.888889
11443,0.890909
11499,0.892929
11607,0.894949
11797,0.896970
11807,0.898990
11815,0.901010
11878,0.903030
11918,0.905051
11943,0.907071
12022,0.909091
12044,0.911111
12099,0.913131
12137,0.915152
12262,0.917172
12300,0.919192
12422,0.921212
12466,0.923232
12469,0.925253
12538,0.927273
12572,0.929293
12615,0.931313
12914,0.933333
12927,0.935354
12939,0.937374
12942,0.939394
13047,0.941414
13467,0.943434
13543,0.945455
13606,0.947475
13833,0.949495
14034,0.951515
14089,0.953535
15327,0.955556
15766,0.957576
17267,0.959596
17582,0.961616
18166,0.963636
19364,0.965657
19837,0.967677
19858,0.969697
20536,0.971717
21348,0.973737
21577,0.975758
22177,0.977778
24171,0.979798
24595,0.981818
25135,0.983838
31083,0.985859
48818,0.987879
51703,0.989899
57916,0.991919
59335,0.993939
61417,0.995960
71319,0.997980
91300,1.000000


==> data/random-safe-ql_prio.txt <==
55,0.002020
89,0.004040
95,0.006061
119,0.008081
134,0.010101
135,0.012121
156,0.014141
160,0.016162
161,0.018182
172,0.020202
187,0.022222
209,0.024242
217,0.026263
222,0.028283
227,0.030303
241,0.032323
243,0.034343
255,0.036364
260,0.038384
262,0.040404
283,0.042424
303,0.044444
308,0.046465
311,0.048485
320,0.050505
321,0.052525
335,0.054545
340,0.058586
345,0.060606
357,0.062626
361,0.064646
365,0.066667
368,0.068687
378,0.070707
379,0.072727
399,0.074747
419,0.076768
423,0.078788
426,0.080808
435,0.082828
445,0.086869
448,0.088889
458,0.090909
462,0.092929
474,0.094949
508,0.096970
524,0.101010
533,0.103030
537,0.105051
540,0.107071
550,0.109091
551,0.111111
553,0.113131
559,0.115152
572,0.117172
581,0.119192
606,0.121212
619,0.123232
635,0.125253
642,0.127273
645,0.131313
664,0.133333
665,0.135354
671,0.137374
677,0.139394
699,0.141414
700,0.143434
701,0.145455
704,0.147475
725,0.149495
730,0.151515
746,0.153535
773,0.155556
786,0.157576
792,0.159596
799,0.161616
805,0.163636
819,0.165657
828,0.169697
846,0.171717
851,0.173737
863,0.175758
870,0.177778
881,0.179798
894,0.181818
895,0.183838
899,0.185859
910,0.187879
951,0.189899
964,0.191919
979,0.193939
980,0.195960
982,0.197980
985,0.200000
993,0.202020
1003,0.204040
1007,0.206061
1016,0.208081
1021,0.210101
1023,0.212121
1035,0.214141
1038,0.216162
1047,0.218182
1048,0.220202
1053,0.222222
1060,0.226263
1072,0.228283
1090,0.230303
1104,0.232323
1114,0.234343
1116,0.236364
1119,0.238384
1120,0.240404
1126,0.242424
1129,0.244444
1130,0.246465
1134,0.248485
1145,0.250505
1149,0.252525
1153,0.256566
1154,0.258586
1159,0.260606
1166,0.264646
1171,0.266667
1176,0.268687
1181,0.270707
1182,0.272727
1188,0.274747
1194,0.276768
1219,0.278788
1226,0.280808
1228,0.282828
1250,0.284848
1265,0.286869
1271,0.288889
1274,0.290909
1279,0.292929
1281,0.294949
1283,0.296970
1285,0.298990
1291,0.301010
1299,0.303030
1308,0.305051
1341,0.307071
1346,0.309091
1370,0.311111
1373,0.313131
1377,0.315152
1385,0.317172
1391,0.319192
1392,0.321212
1405,0.323232
1411,0.325253
1412,0.327273
1443,0.329293
1444,0.331313
1446,0.333333
1454,0.335354
1456,0.337374
1460,0.339394
1474,0.341414
1481,0.343434
1491,0.345455
1499,0.347475
1520,0.349495
1523,0.351515
1540,0.353535
1549,0.355556
1550,0.357576
1554,0.359596
1563,0.361616
1583,0.363636
1600,0.365657
1603,0.367677
1605,0.369697
1606,0.371717
1612,0.373737
1619,0.375758
1637,0.377778
1682,0.379798
1685,0.381818
1688,0.383838
1690,0.385859
1715,0.387879
1728,0.389899
1734,0.391919
1739,0.393939
1756,0.395960
1777,0.397980
1779,0.400000
1787,0.402020
1796,0.404040
1803,0.406061
1811,0.408081
1812,0.410101
1819,0.412121
1842,0.416162
1844,0.418182
1847,0.420202
1850,0.422222
1854,0.424242
1856,0.426263
1876,0.428283
1889,0.430303
1892,0.432323
1902,0.434343
1906,0.436364
1907,0.438384
1911,0.440404
1917,0.442424
1924,0.444444
1932,0.446465
1935,0.448485
1948,0.450505
1955,0.452525
1971,0.454545
1975,0.456566
1991,0.458586
1994,0.460606
1996,0.462626
2004,0.464646
2007,0.466667
2011,0.468687
2023,0.470707
2043,0.472727
2065,0.474747
2083,0.476768
2108,0.478788
2128,0.480808
2135,0.482828
2139,0.484848
2144,0.488889
2160,0.490909
2162,0.492929
2177,0.494949
2183,0.496970
2186,0.498990
2199,0.501010
2201,0.503030
2206,0.505051
2210,0.507071
2215,0.509091
2244,0.513131
2253,0.515152
2257,0.517172
2267,0.519192
2282,0.521212
2283,0.523232
2285,0.525253
2289,0.527273
2310,0.529293
2311,0.531313
2316,0.533333
2319,0.535354
2330,0.537374
2331,0.539394
2341,0.541414
2347,0.543434
2385,0.545455
2433,0.547475
2449,0.549495
2462,0.551515
2500,0.553535
2503,0.555556
2515,0.557576
2529,0.559596
2532,0.561616
2540,0.563636
2548,0.565657
2564,0.567677
2565,0.569697
2583,0.571717
2628,0.573737
2641,0.575758
2643,0.577778
2665,0.579798
2681,0.581818
2687,0.583838
2690,0.585859
2695,0.587879
2702,0.589899
2709,0.591919
2720,0.593939
2722,0.595960
2736,0.597980
2759,0.600000
2775,0.602020
2777,0.604040
2788,0.606061
2801,0.608081
2803,0.612121
2812,0.614141
2816,0.616162
2826,0.618182
2842,0.620202
2850,0.622222
2851,0.624242
2854,0.626263
2864,0.628283
2881,0.630303
2885,0.632323
2895,0.634343
2903,0.636364
2917,0.638384
2921,0.640404
2926,0.642424
2927,0.646465
2928,0.650505
2931,0.652525
2946,0.654545
2958,0.656566
2964,0.658586
2977,0.660606
3007,0.662626
3013,0.664646
3045,0.666667
3046,0.668687
3056,0.670707
3095,0.672727
3097,0.674747
3119,0.676768
3142,0.678788
3162,0.680808
3173,0.682828
3215,0.684848
3238,0.686869
3260,0.688889
3284,0.690909
3302,0.692929
3310,0.694949
3381,0.696970
3384,0.698990
3387,0.701010
3441,0.703030
3449,0.707071
3490,0.709091
3512,0.711111
3525,0.713131
3568,0.715152
3578,0.717172
3609,0.719192
3691,0.721212
3787,0.723232
3844,0.725253
3875,0.727273
3878,0.729293
3895,0.731313
3920,0.733333
3921,0.735354
3942,0.737374
3964,0.739394
3968,0.741414
3973,0.743434
3986,0.745455
3992,0.747475
4080,0.749495
4174,0.751515
4200,0.753535
4256,0.755556
4274,0.757576
4397,0.759596
4435,0.761616
4437,0.763636
4455,0.765657
4522,0.767677
4562,0.769697
4581,0.771717
4619,0.773737
4738,0.775758
4870,0.777778
4883,0.779798
4887,0.781818
5138,0.783838
5175,0.785859
5178,0.787879
5250,0.789899
5298,0.791919
5471,0.793939
5531,0.795960
5649,0.797980
5698,0.800000
5895,0.802020
5985,0.804040
6115,0.806061
6121,0.808081
6228,0.810101
6251,0.812121
6387,0.814141
6498,0.816162
6761,0.818182
6839,0.820202
6908,0.822222
7072,0.824242
7106,0.826263
7143,0.828283
7211,0.830303
7276,0.832323
7282,0.834343
7341,0.836364
7402,0.838384
7443,0.840404
7444,0.842424
7558,0.844444
7590,0.846465
7899,0.848485
8073,0.850505
8168,0.852525
8386,0.854545
8430,0.856566
8470,0.858586
8664,0.860606
8763,0.862626
8812,0.864646
9203,0.866667
9222,0.868687
9363,0.870707
9416,0.872727
9591,0.874747
9641,0.876768
9654,0.878788
9728,0.880808
9803,0.882828
9861,0.884848
9925,0.886869
9938,0.888889
9998,0.890909
10262,0.892929
10735,0.894949
10809,0.896970
10932,0.898990
11040,0.901010
11264,0.903030
11315,0.905051
11368,0.907071
11812,0.909091
11938,0.911111
11948,0.913131
11958,0.915152
12114,0.917172
12205,0.919192
12386,0.921212
12394,0.923232
12643,0.925253
12687,0.927273
12738,0.929293
12754,0.931313
12786,0.933333
12797,0.935354
12937,0.937374
13253,0.939394
13330,0.941414
13345,0.943434
13370,0.945455
13581,0.947475
13836,0.949495
14394,0.951515
15672,0.953535
16730,0.955556
17023,0.957576
17175,0.959596
17950,0.961616
18130,0.963636
18931,0.965657
19065,0.967677
19611,0.969697
19785,0.971717
19891,0.973737
19917,0.975758
21194,0.977778
22249,0.979798
22316,0.981818
23292,0.983838
23532,0.985859
25233,0.987879
28942,0.989899
31448,0.991919
33223,0.993939
33251,0.995960
34153,0.997980
38085,1.000000


==> data/random-safe-ql_sem.txt <==
4,0.010101
4,0.020202
4,0.030303
4,0.040404
4,0.050505
4,0.060606
6,0.070707
6,0.080808
6,0.090909
6,0.101010
6,0.111111
6,0.121212
6,0.131313
6,0.141414
6,0.151515
6,0.161616
6,0.171717
8,0.181818
8,0.191919
8,0.206061
8,0.216162
10,0.226263
10,0.228283
10,0.234343
10,0.244444
12,0.254545
12,0.258586
12,0.264646
14,0.274747
14,0.284848
14,0.288889
14,0.298990
16,0.303030
18,0.313131
19,0.323232
19,0.333333
19,0.343434
22,0.345455
22,0.355556
26,0.361616
28,0.365657
28,0.367677
30,0.369697
34,0.373737
37,0.383838
37,0.393939
37,0.404040
38,0.414141
47,0.424242
55,0.434343
64,0.444444
65,0.454545
74,0.464646
75,0.474747
84,0.484848
94,0.494949
98,0.496970
102,0.498990
105,0.509091
114,0.519192
118,0.529293
157,0.539394
162,0.541414
170,0.551515
186,0.561616
186,0.563636
209,0.573737
209,0.575758
226,0.585859
237,0.587879
286,0.589899
320,0.600000
333,0.602020
384,0.604040
388,0.606061
428,0.608081
439,0.610101
448,0.612121
474,0.614141
475,0.616162
491,0.618182
514,0.620202
553,0.622222
577,0.624242
583,0.626263
594,0.628283
599,0.630303
654,0.632323
683,0.634343
687,0.636364
688,0.638384
691,0.640404
692,0.642424
693,0.644444
697,0.646465
698,0.648485
780,0.650505
804,0.652525
862,0.654545
865,0.656566
867,0.658586
869,0.660606
875,0.662626
885,0.664646
975,0.666667
1016,0.668687
1035,0.670707
1040,0.672727
1054,0.674747
1098,0.676768
1100,0.678788
1116,0.680808
1128,0.682828
1163,0.684848
1170,0.686869
1200,0.688889
1210,0.690909
1226,0.692929
1228,0.694949
1230,0.696970
1248,0.698990
1251,0.701010
1257,0.703030
1278,0.705051
1282,0.707071
1292,0.709091
1311,0.711111
1316,0.713131
1324,0.715152
1332,0.717172
1339,0.721212
1342,0.723232
1353,0.725253
1358,0.727273
1359,0.729293
1364,0.731313
1368,0.733333
1370,0.735354
1386,0.737374
1388,0.739394
1461,0.741414
1592,0.743434
1606,0.745455
1611,0.747475
1630,0.749495
1640,0.751515
1654,0.753535
1655,0.755556
1656,0.757576
1657,0.759596
1719,0.761616
1735,0.763636
1749,0.765657
1789,0.767677
1799,0.769697
1826,0.771717
1876,0.773737
1922,0.775758
1930,0.777778
1955,0.779798
2001,0.781818
2068,0.783838
2092,0.785859
2110,0.787879
2117,0.789899
2126,0.791919
2180,0.793939
2254,0.795960
2361,0.797980
2383,0.800000
2426,0.802020
2451,0.804040
2482,0.806061
2519,0.808081
2607,0.810101
2671,0.812121
2677,0.814141
2722,0.816162
2751,0.818182
2752,0.820202
2793,0.822222
2810,0.824242
2906,0.826263
2972,0.828283
3041,0.830303
3049,0.832323
3063,0.834343
3101,0.836364
3124,0.838384
3184,0.840404
3254,0.842424
3311,0.844444
3408,0.846465
3450,0.848485
3538,0.850505
3586,0.852525
3602,0.854545
3622,0.856566
3638,0.858586
3663,0.860606
3740,0.862626
3755,0.864646
3792,0.866667
3839,0.868687
3871,0.870707
4069,0.872727
4215,0.874747
4289,0.876768
4326,0.878788
4403,0.880808
4478,0.882828
4616,0.884848
4700,0.886869
5015,0.888889
5146,0.890909
5167,0.892929
5177,0.894949
5197,0.896970
5201,0.898990
5438,0.901010
5608,0.903030
5624,0.905051
5641,0.907071
5664,0.909091
5697,0.911111
5763,0.913131
5927,0.915152
6024,0.917172
6047,0.919192
6087,0.921212
6176,0.923232
6194,0.925253
6206,0.927273
6248,0.929293
6256,0.931313
6293,0.933333
6368,0.935354
6399,0.937374
6498,0.939394
6536,0.941414
6621,0.943434
6640,0.945455
6666,0.947475
6669,0.949495
6808,0.951515
6838,0.953535
7052,0.955556
7053,0.959596
7132,0.961616
7325,0.963636
7559,0.965657
7719,0.967677
8291,0.969697
9098,0.971717
9163,0.973737
9749,0.975758
10494,0.977778
11205,0.979798
12317,0.981818
13189,0.983838
14035,0.985859
15300,0.987879
16340,0.989899
20109,0.991919
23056,0.993939
39646,0.995960
44885,0.997980
49975,1.000000


==> data/random-safe-si.txt <==
119,0.001828
170,0.005484
194,0.016453
200,0.020110
226,0.031079
238,0.040219
246,0.049360
252,0.060329
255,0.063985
258,0.065814
272,0.074954
274,0.084095
296,0.093236
298,0.104205
306,0.117002
318,0.118830
332,0.129799
338,0.138940
340,0.140768
354,0.149909
358,0.153565
368,0.155393
370,0.164534
380,0.173675
387,0.179159
392,0.199269
400,0.204753
414,0.212066
418,0.221207
420,0.230347
426,0.235832
430,0.248629
440,0.257770
462,0.266910
477,0.268739
500,0.276051
504,0.287020
516,0.290676
537,0.296161
542,0.305302
548,0.310786
549,0.314442
552,0.321755
588,0.343693
598,0.352834
608,0.361974
621,0.363803
627,0.367459
636,0.374771
639,0.380256
645,0.387569
658,0.393053
672,0.394881
674,0.404022
690,0.413163
704,0.424132
706,0.435101
732,0.440585
750,0.446069
786,0.455210
788,0.464351
806,0.473492
812,0.484461
813,0.491773
822,0.493601
860,0.497258
922,0.510055
954,0.513711
972,0.522852
975,0.528336
987,0.531993
1005,0.539305
1008,0.555759
1077,0.564899
1084,0.568556
1096,0.570384
1176,0.574040
1179,0.575868
1224,0.581353
1256,0.583181
1272,0.588665
1300,0.594150
1314,0.606947
1316,0.608775
1320,0.610603
1340,0.612431
1368,0.614260
1430,0.625229
1432,0.634369
1458,0.636197
1533,0.638026
1545,0.647166
1568,0.652651
1632,0.663620
1650,0.670932
1710,0.678245
1766,0.689214
1812,0.694698
1884,0.696527
1968,0.698355
2044,0.707495
2074,0.712980
2133,0.716636
2198,0.723949
2278,0.733090
2416,0.736746
2444,0.740402
2448,0.745887
2460,0.755027
2469,0.760512
2584,0.765996
2844,0.771481
2856,0.778793
2952,0.780622
3018,0.791590
3055,0.797075
3058,0.798903
3075,0.800731
3111,0.806216
3192,0.815356
3230,0.820841
3292,0.826325
3570,0.828154
3590,0.835466
3666,0.837294
3690,0.844607
4096,0.850091
4276,0.861060
4308,0.862888
4587,0.868373
4984,0.875686
5120,0.881170
5172,0.888483
5360,0.890311
5880,0.899452
5932,0.904936
6116,0.906764
6216,0.910420
6230,0.912249
6700,0.914077
6807,0.919561
6896,0.921389
7032,0.925046
7035,0.928702
7415,0.932358
7516,0.934186
7770,0.936015
8040,0.939671
8442,0.946984
8790,0.950640
9076,0.954296
9380,0.956124
9395,0.961609
9836,0.968921
10548,0.972578
10878,0.974406
11274,0.976234
12295,0.978062
12432,0.981718
14232,0.990859
17196,0.996344
20062,1.000000


==> data/random-safe-si_eps.txt <==
119,0.006061
200,0.010101
226,0.014141
238,0.018182
246,0.028283
252,0.038384
255,0.048485
258,0.052525
272,0.062626
274,0.072727
291,0.078788
296,0.088889
298,0.098990
306,0.107071
318,0.111111
332,0.121212
338,0.131313
339,0.137374
354,0.147475
358,0.153535
368,0.161616
370,0.171717
380,0.181818
387,0.183838
388,0.187879
392,0.208081
400,0.214141
414,0.222222
418,0.230303
420,0.240404
426,0.246465
430,0.258586
440,0.268687
459,0.270707
462,0.280808
500,0.290909
504,0.301010
516,0.305051
537,0.309091
542,0.319192
549,0.321212
552,0.323232
588,0.337374
598,0.347475
608,0.357576
621,0.359596
627,0.361616
636,0.367677
639,0.371717
645,0.379798
658,0.383838
672,0.397980
674,0.408081
690,0.418182
704,0.428283
706,0.436364
732,0.438384
786,0.448485
788,0.458586
806,0.468687
812,0.478788
813,0.488889
816,0.490909
822,0.501010
882,0.507071
915,0.513131
922,0.523232
942,0.529293
954,0.531313
972,0.537374
975,0.539394
987,0.541414
1005,0.547475
1008,0.553535
1059,0.555556
1077,0.565657
1176,0.567677
1224,0.569697
1256,0.573737
1272,0.579798
1300,0.581818
1314,0.591919
1316,0.595960
1340,0.597980
1368,0.608081
1430,0.618182
1432,0.628283
1458,0.632323
1476,0.634343
1533,0.640404
1545,0.648485
1568,0.654545
1590,0.656566
1625,0.660606
1632,0.672727
1650,0.682828
1675,0.684848
1766,0.694949
1812,0.696970
1845,0.701010
1938,0.711111
1950,0.713131
1960,0.715152
1968,0.723232
2040,0.725253
2044,0.729293
2060,0.731313
2133,0.735354
2278,0.745455
2394,0.747475
2416,0.755556
2444,0.759596
2448,0.761616
2460,0.767677
2469,0.773737
2492,0.775758
2844,0.781818
2856,0.787879
3018,0.797980
3055,0.804040
3058,0.806061
3072,0.810101
3111,0.814141
3192,0.822222
3292,0.826263
3570,0.830303
3590,0.840404
3738,0.848485
4096,0.854545
4148,0.858586
4276,0.868687
4587,0.870707
4704,0.872727
5185,0.874747
5360,0.876768
5880,0.880808
5932,0.884848
6116,0.890909
6216,0.892929
6700,0.901010
6807,0.905051
6896,0.909091
7032,0.915152
7035,0.919192
7056,0.923232
7415,0.929293
7516,0.931313
7770,0.935354
8442,0.941414
8620,0.947475
8790,0.951515
9076,0.957576
9324,0.959596
9395,0.965657
10878,0.967677
11274,0.969697
11464,0.971717
11860,0.977778
12295,0.983838
14330,0.985859
14754,0.989899
16604,0.993939
17196,1.000000


==> data/random-safe-si_sem.txt <==
170,0.004040
200,0.006061
238,0.016162
246,0.026263
252,0.036364
255,0.042424
258,0.044444
272,0.054545
274,0.064646
291,0.070707
296,0.080808
298,0.090909
306,0.096970
318,0.101010
332,0.111111
338,0.121212
339,0.131313
354,0.141414
358,0.145455
368,0.151515
370,0.161616
380,0.171717
387,0.177778
388,0.181818
392,0.202020
400,0.210101
414,0.220202
418,0.224242
420,0.234343
426,0.240404
430,0.250505
440,0.260606
459,0.264646
462,0.274747
477,0.276768
500,0.286869
504,0.296970
516,0.298990
537,0.305051
542,0.317172
549,0.321212
552,0.325253
588,0.339394
598,0.349495
608,0.359596
627,0.365657
628,0.369697
636,0.373737
639,0.377778
645,0.387879
658,0.391919
672,0.406061
674,0.416162
684,0.420202
690,0.430303
704,0.440404
706,0.444444
732,0.448485
786,0.456566
788,0.466667
806,0.476768
812,0.486869
813,0.492929
816,0.494949
822,0.505051
882,0.511111
915,0.513131
922,0.523232
942,0.527273
972,0.535354
975,0.539394
987,0.541414
1005,0.545455
1008,0.551515
1026,0.553535
1059,0.559596
1077,0.567677
1084,0.569697
1176,0.573737
1179,0.575758
1224,0.579798
1272,0.587879
1292,0.589899
1300,0.591919
1314,0.602020
1316,0.606061
1320,0.608081
1340,0.612121
1368,0.616162
1430,0.626263
1432,0.636364
1436,0.638384
1458,0.640404
1533,0.646465
1545,0.652525
1568,0.656566
1570,0.658586
1590,0.660606
1625,0.664646
1632,0.670707
1650,0.678788
1675,0.680808
1766,0.690909
1812,0.698990
1845,0.701010
1938,0.709091
1960,0.711111
1968,0.717172
2040,0.719192
2044,0.723232
2060,0.727273
2133,0.735354
2278,0.745455
2394,0.747475
2416,0.749495
2444,0.751515
2448,0.757576
2460,0.767677
2469,0.773737
2492,0.777778
2844,0.779798
2856,0.781818
3018,0.791919
3055,0.797980
3058,0.802020
3075,0.804040
3111,0.806061
3192,0.814141
3292,0.818182
3570,0.826263
3590,0.836364
3666,0.838384
3738,0.844444
4096,0.854545
4148,0.862626
4276,0.872727
4587,0.874747
4704,0.878788
5880,0.880808
5932,0.888889
6116,0.892929
6700,0.903030
6807,0.911111
6896,0.921212
7032,0.929293
7035,0.937374
7056,0.941414
7415,0.943434
7770,0.949495
8442,0.951515
8790,0.953535
9076,0.955556
9324,0.959596
9395,0.969697
9836,0.971717
11464,0.973737
12295,0.975758
14232,0.983838
14330,0.987879
14754,0.993939
16604,0.995960
17196,1.000000


==> data/syntcomp-amba-ql.txt <==
439,0.009259
1052,0.018519
1157,0.027778
1234,0.037037
1337,0.046296
1339,0.055556
1575,0.064815
1660,0.074074
1675,0.083333
1790,0.092593
1793,0.101852
1800,0.111111
1803,0.120370
1865,0.129630
1867,0.148148
1936,0.157407
2038,0.166667
2055,0.175926
2058,0.185185
2199,0.194444
2255,0.203704
2563,0.212963
2719,0.222222
2940,0.231481
3073,0.240741
3971,0.250000
5944,0.259259
6077,0.268519
6111,0.277778
6328,0.287037
6408,0.296296
6432,0.305556
6631,0.314815
6662,0.324074
6770,0.333333
6832,0.342593
6848,0.351852
7037,0.361111
7053,0.370370
7095,0.379630
7121,0.388889
7180,0.398148
7595,0.407407
7638,0.416667
7854,0.425926
8355,0.435185
8622,0.444444
8663,0.453704
8675,0.462963
8799,0.472222
9349,0.481481
9616,0.490741
10011,0.500000
16399,0.509259
16582,0.518519
16975,0.527778
16995,0.537037
17139,0.546296
17976,0.555556
18210,0.564815
18565,0.574074
19690,0.583333
19901,0.592593
19946,0.601852
20151,0.611111
20282,0.620370
20486,0.629630
20585,0.638889
20808,0.648148
20907,0.657407
21009,0.666667
21166,0.675926
21167,0.685185
21404,0.694444
21800,0.703704
22210,0.712963
22447,0.722222
24945,0.731481
25406,0.740741
26093,0.750000
30361,0.759259
31756,0.768519
32179,0.777778
33158,0.787037
33736,0.796296
35369,0.805556
35698,0.814815
35787,0.824074
41501,0.833333
69362,0.842593
70292,0.851852
78215,0.861111
79935,0.870370
80229,0.879630
85941,0.888889
86441,0.898148
87430,0.907407
87908,0.916667
88213,0.925926
89191,0.935185
96129,0.944444
98833,0.953704
99286,0.962963






==> data/syntcomp-amba-ql_eps.txt <==
77,0.098592
194,0.154930
229,0.183099
268,0.338028
471,0.408451
1036,0.492958
1247,0.549296
1378,0.563380
2852,0.619718
3111,0.647887
4804,0.661972
5473,0.676056
5786,0.690141
5926,0.704225
6441,0.760563
6876,0.774648
7385,0.788732
7883,0.802817
8112,0.816901
8477,0.830986
8604,0.845070
8841,0.859155
9851,0.873239
10382,0.887324
20897,0.901408
26471,0.915493
31102,0.929577
36377,0.943662
41363,0.957746
45611,0.971831
57929,0.985915
69321,1.000000


==> data/syntcomp-amba-ql_prio.txt <==
5,0.008547
430,0.017094
834,0.025641
947,0.034188
1086,0.042735
1123,0.051282
1130,0.059829
1146,0.068376
1155,0.076923
1197,0.085470
1298,0.094017
1299,0.102564
1508,0.111111
1612,0.119658
1649,0.128205
1651,0.136752
1721,0.145299
1731,0.153846
1753,0.162393
1764,0.170940
1794,0.179487
1908,0.188034
1933,0.196581
1971,0.205128
2057,0.213675
2061,0.222222
3157,0.230769
5755,0.239316
5966,0.247863
6012,0.256410
6229,0.264957
6428,0.273504
6474,0.282051
6484,0.290598
6489,0.299145
6552,0.307692
6649,0.316239
6687,0.324786
6715,0.333333
6820,0.341880
7021,0.350427
7036,0.358974
7053,0.367521
7055,0.376068
7174,0.384615
8471,0.401709
8573,0.410256
8672,0.418803
8773,0.427350
8883,0.435897
9388,0.444444
9401,0.452991
9465,0.461538
9499,0.470085
9689,0.478632
9706,0.487179
9833,0.495726
10055,0.504274
10108,0.512821
10382,0.521368
12483,0.529915
13998,0.538462
14357,0.547009
14371,0.555556
14504,0.564103
14709,0.572650
15139,0.581197
15214,0.589744
15221,0.598291
15224,0.606838
15370,0.615385
15748,0.623932
15760,0.632479
15776,0.641026
16120,0.649573
16417,0.658120
17459,0.666667
17501,0.675214
18248,0.683761
19161,0.692308
19453,0.700855
19610,0.709402
19959,0.717949
19960,0.726496
19990,0.735043
20053,0.743590
20210,0.752137
22212,0.760684
22360,0.769231
30227,0.777778
31090,0.786325
31220,0.794872
31723,0.803419
32735,0.811966
34855,0.820513
45424,0.829060
48239,0.837607
48431,0.846154
60530,0.854701
63198,0.863248
66655,0.871795
67862,0.880342
72762,0.888889
74025,0.897436
74700,0.905983
76939,0.914530
77695,0.923077
77768,0.931624
81066,0.940171
81487,0.948718
84121,0.957265
85901,0.965812
90587,0.974359
91220,0.982906
93582,0.991453
95226,1.000000


==> data/syntcomp-amba-ql_sem.txt <==
77,0.078261
194,0.130435
229,0.156522
268,0.313043
471,0.391304
706,0.400000
1033,0.408696
1036,0.486957
1247,0.521739
1284,0.530435
1378,0.573913
1823,0.582609
1842,0.591304
1893,0.600000
1903,0.608696
1927,0.617391
1995,0.626087
2112,0.634783
2114,0.643478
2467,0.652174
2473,0.660870
2478,0.669565
2593,0.695652
2712,0.704348
2837,0.713043
2852,0.739130
2869,0.747826
2974,0.756522
3111,0.782609
5926,0.826087
6441,0.852174
11166,0.860870
12464,0.869565
12704,0.878261
12979,0.886957
13564,0.895652
13777,0.904348
13919,0.913043
14029,0.921739
20800,0.930435
26490,0.939130
33199,0.947826
38812,0.956522
51352,0.965217
52943,0.973913
78073,0.982609




==> data/syntcomp-amba-si.txt <==
10,0.076923
22,0.082290
44,0.153846
174,0.209302
261,0.230769
494,0.271914
604,0.354204
741,0.389982
906,0.461538
1010,0.538462
2332,0.602862
3150,0.604651
3188,0.606440
3498,0.618962
3985,0.640429
4725,0.715564
4782,0.762075
5579,0.767442
6376,0.769231
6482,0.774597
9723,0.846154
13398,0.917710
16980,0.919499
20097,0.924866
20376,0.930233
23772,0.953488
27168,0.973166
30564,0.985689
33960,0.994633
37356,0.996422
40752,0.998211
47544,1.000000


==> data/syntcomp-amba-si_eps.txt <==
10,0.073529
44,0.147059
174,0.235294
261,0.264706
494,0.294118
604,0.397059
741,0.441176
906,0.485294
1010,0.558824
2332,0.617647
3498,0.632353
3985,0.705882
4725,0.779412
9723,0.852941
13398,0.897059
13584,0.911765
16980,0.970588
20097,1.000000


==> data/syntcomp-amba-si_sem.txt <==
10,0.076923
44,0.153846
174,0.230769
494,0.261538
604,0.338462
741,0.384615
906,0.461538
1010,0.538462
2332,0.615385
3188,0.661538
3985,0.692308
4725,0.769231
9723,0.846154
13398,0.861538
16980,0.938462
20097,1.000000


==> data/syntcomp-global-ql.txt <==
4,0.000606
5,0.002426
5,0.012129
7,0.015161
8,0.018193
9,0.018799
10,0.020012
11,0.020619
11,0.021225
13,0.023044
14,0.024257
28,0.024864
30,0.025470
31,0.026076
57,0.026683
67,0.027289
78,0.027896
85,0.028502
87,0.029109
94,0.029715
97,0.030321
98,0.030928
100,0.031534
101,0.032141
104,0.032747
105,0.033354
109,0.033960
110,0.034566
116,0.035173
117,0.035779
119,0.036992
121,0.037599
122,0.038205
127,0.039418
128,0.041844
130,0.042450
131,0.043056
134,0.044269
136,0.045482
137,0.046089
140,0.046695
141,0.047301
142,0.047908
144,0.049727
145,0.050334
147,0.050940
148,0.051546
150,0.052759
156,0.053366
158,0.053972
168,0.055185
170,0.057004
173,0.057611
176,0.058217
177,0.058824
181,0.059430
185,0.060643
191,0.061249
195,0.061856
207,0.063069
211,0.063675
214,0.064281
227,0.064888
229,0.065494
238,0.066101
247,0.066707
258,0.067314
265,0.067920
273,0.068526
307,0.069133
308,0.069739
309,0.070346
323,0.070952
324,0.071559
331,0.072165
349,0.072771
361,0.073378
374,0.073984
377,0.074591
378,0.075197
381,0.075804
382,0.077016
383,0.077623
384,0.078229
386,0.079442
387,0.081261
389,0.081868
391,0.083081
392,0.083687
393,0.084294
394,0.084900
396,0.086113
397,0.086719
398,0.087326
399,0.087932
400,0.088539
403,0.089751
405,0.090358
415,0.091571
418,0.092177
419,0.092784
426,0.093390
427,0.093996
430,0.094603
434,0.095209
435,0.095816
439,0.096422
444,0.097635
449,0.098241
451,0.098848
455,0.099454
458,0.100061
464,0.100667
473,0.101273
480,0.101880
483,0.102486
489,0.103093
493,0.104306
495,0.104912
496,0.105518
501,0.106731
507,0.107338
512,0.107944
514,0.108551
515,0.109763
516,0.110976
517,0.112189
519,0.112796
526,0.113402
530,0.114008
531,0.114615
532,0.115221
533,0.116434
537,0.117041
539,0.117647
541,0.118253
542,0.118860
543,0.119466
545,0.120073
547,0.121286
551,0.123105
552,0.123711
555,0.124318
556,0.125531
558,0.126743
559,0.127350
561,0.129169
562,0.129776
566,0.130382
574,0.130988
576,0.131595
579,0.132201
591,0.132808
597,0.133414
598,0.134021
600,0.134627
602,0.136446
603,0.137659
620,0.138266
621,0.138872
622,0.139478
623,0.140085
625,0.140691
631,0.141904
635,0.142511
636,0.143117
637,0.143723
639,0.144936
640,0.145543
642,0.146149
646,0.146756
649,0.147362
653,0.147968
661,0.148575
663,0.149181
665,0.149788
667,0.150394
674,0.151001
689,0.151607
699,0.152213
703,0.152820
704,0.153426
711,0.154033
719,0.154639
720,0.155246
721,0.155852
727,0.156458
732,0.157065
743,0.157671
759,0.158278
762,0.158884
763,0.159491
766,0.160097
778,0.160703
781,0.161310
785,0.161916
793,0.162523
795,0.163129
796,0.163736
803,0.164342
804,0.165555
813,0.166768
814,0.167374
826,0.167981
828,0.168587
832,0.169193
841,0.169800
842,0.170406
844,0.171013
848,0.171619
850,0.172226
851,0.172832
853,0.173438
859,0.174045
868,0.175258
869,0.175864
872,0.176471
885,0.177077
892,0.177683
897,0.178290
898,0.178896
901,0.179503
904,0.180716
910,0.181322
911,0.182535
923,0.183141
927,0.183748
929,0.184354
933,0.185567
935,0.186173
940,0.186780
945,0.187386
946,0.188599
948,0.189206
949,0.189812
952,0.190418
953,0.191025
957,0.191631
958,0.192844
962,0.193451
963,0.194663
965,0.195270
973,0.195876
990,0.196483
994,0.197089
997,0.197696
999,0.198908
1000,0.199515
1001,0.200121
1012,0.200728
1015,0.201334
1021,0.201941
1023,0.202547
1026,0.203153
1027,0.203760
1028,0.204366
1032,0.204973
1034,0.205579
1035,0.206186
1040,0.206792
1042,0.207398
1043,0.208005
1045,0.208611
1051,0.209218
1052,0.209824
1055,0.210431
1061,0.211037
1064,0.211643
1068,0.212250
1070,0.213463
1079,0.214069
1083,0.214676
1085,0.215282
1093,0.216495
1097,0.217101
1104,0.218314
1107,0.218921
1113,0.219527
1114,0.220133
1116,0.220740
1118,0.221346
1123,0.221953
1125,0.222559
1127,0.223166
1131,0.223772
1132,0.224378
1141,0.224985
1142,0.225591
1143,0.226198
1146,0.226804
1153,0.227411
1154,0.228017
1155,0.228623
1157,0.229836
1158,0.230443
1159,0.231656
1169,0.232262
1171,0.232868
1174,0.234081
1175,0.234688
1177,0.235294
1179,0.235901
1181,0.236507
1187,0.237720
1188,0.239539
1190,0.240146
1197,0.240752
1200,0.241358
1203,0.241965
1204,0.242571
1209,0.243178
1210,0.243784
1211,0.244391
1213,0.245603
1215,0.246816
1220,0.247423
1221,0.248029
1223,0.248636
1225,0.249242
1227,0.249848
1229,0.250455
1230,0.251061
1232,0.251668
1233,0.252274
1234,0.252881
1235,0.253487
1236,0.254093
1241,0.255306
1244,0.255913
1248,0.256519
1250,0.257126
1251,0.257732
1253,0.258338
1258,0.258945
1261,0.260158
1264,0.260764
1265,0.261371
1266,0.261977
1267,0.262583
1268,0.263190
1271,0.264403
1272,0.265616
1274,0.266828
1279,0.267435
1282,0.268041
1286,0.268648
1287,0.269254
1289,0.270467
1291,0.271073
1293,0.271680
1294,0.272893
1295,0.273499
1298,0.274106
1299,0.274712
1300,0.275318
1301,0.275925
1303,0.277138
1304,0.277744
1306,0.278957
1309,0.280776
1313,0.282596
1317,0.283202
1319,0.284415
1320,0.285021
1322,0.286234
1327,0.286841
1329,0.287447
1330,0.288660
1331,0.289266
1333,0.290479
1334,0.291086
1336,0.292298
1337,0.293511
1338,0.294118
1339,0.295331
1341,0.295937
1342,0.296543
1343,0.298363
1346,0.299576
1347,0.300182
1348,0.301395
1350,0.302001
1351,0.303214
1352,0.303820
1355,0.304427
1356,0.305033
1358,0.305640
1360,0.306246
1363,0.307459
1366,0.308065
1367,0.309885
1369,0.310491
1373,0.311098
1375,0.311704
1376,0.313523
1379,0.314736
1380,0.315343
1382,0.316555
1383,0.317162
1384,0.318375
1387,0.319588
1388,0.320194
1389,0.322013
1398,0.323833
1400,0.324439
1403,0.325045
1404,0.325652
1406,0.327471
1407,0.328078
1408,0.328684
1410,0.329897
1413,0.330503
1416,0.331110
1418,0.331716
1421,0.332323
1423,0.333535
1426,0.334748
1427,0.335355
1428,0.336568
1432,0.337174
1433,0.337780
1434,0.338993
1435,0.340206
1436,0.340813
1439,0.342025
1440,0.342632
1441,0.343238
1443,0.344451
1444,0.345664
1446,0.346877
1447,0.348090
1448,0.348696
1449,0.350515
1451,0.351728
1452,0.352335
1454,0.353548
1457,0.354154
1459,0.354760
1461,0.355367
1462,0.355973
1463,0.356580
1469,0.357186
1471,0.357793
1472,0.358399
1475,0.359005
1478,0.359612
1480,0.360825
1483,0.362038
1485,0.363857
1489,0.364463
1490,0.365070
1493,0.365676
1496,0.366283
1498,0.366889
1499,0.368708
1500,0.369315
1503,0.369921
1504,0.371134
1508,0.371740
1512,0.372347
1515,0.373560
1516,0.374166
1517,0.374773
1518,0.375985
1520,0.376592
1522,0.377198
1523,0.377805
1526,0.379018
1529,0.380230
1532,0.380837
1535,0.381443
1538,0.382656
1539,0.383869
1541,0.384475
1542,0.385688
1546,0.386295
1549,0.386901
1550,0.387508
1551,0.388114
1552,0.388720
1554,0.389327
1555,0.389933
1557,0.391146
1558,0.391753
1561,0.392359
1565,0.392965
1568,0.393572
1569,0.394178
1575,0.394785
1576,0.395391
1583,0.396604
1584,0.397210
1592,0.397817
1593,0.399030
1596,0.399636
1600,0.400243
1601,0.401455
1603,0.402062
1604,0.402668
1608,0.403275
1610,0.403881
1615,0.404488
1616,0.405094
1617,0.405700
1618,0.406307
1619,0.407520
1623,0.408126
1624,0.409339
1625,0.409945
1626,0.410552
1632,0.411158
1637,0.411765
1639,0.412371
1642,0.412978
1644,0.413584
1648,0.414190
1649,0.414797
1650,0.415403
1651,0.416010
1659,0.416616
1660,0.417829
1662,0.418435
1664,0.419042
1665,0.419648
1667,0.420255
1673,0.420861
1675,0.421468
1682,0.422680
1685,0.423893
1686,0.424500
1689,0.425713
1697,0.426319
1698,0.426925
1700,0.427532
1702,0.428138
1704,0.428745
1706,0.429351
1707,0.429958
1710,0.431170
1712,0.431777
1713,0.432383
1714,0.432990
1717,0.434203
1720,0.434809
1723,0.435415
1724,0.436022
1728,0.436628
1734,0.437841
1735,0.438448
1737,0.439054
1738,0.439660
1743,0.441480
1750,0.442086
1755,0.442693
1757,0.443299
1758,0.443905
1759,0.444512
1763,0.445118
1764,0.445725
1768,0.447544
1773,0.448150
1777,0.449363
1778,0.449970
1786,0.450576
1789,0.451183
1790,0.451789
1793,0.452395
1799,0.453002
1800,0.454215
1801,0.454821
1803,0.455428
1805,0.456034
1810,0.456640
1820,0.457247
1824,0.457853
1829,0.458460
1838,0.459673
1842,0.461492
1843,0.462098
1848,0.462705
1849,0.463311
1851,0.463918
1856,0.465130
1865,0.465737
1867,0.466950
1868,0.467556
1869,0.468163
1877,0.468769
1880,0.469375
1885,0.469982
1887,0.470588
1892,0.471195
1893,0.472408
1894,0.473014
1896,0.473620
1897,0.474227
1898,0.474833
1900,0.475440
1902,0.476046
1903,0.476653
1918,0.477259
1920,0.478472
1922,0.479078
1927,0.479685
1932,0.480291
1936,0.480898
1940,0.481504
1943,0.482110
1948,0.482717
1949,0.483323
1954,0.483930
1969,0.484536
1970,0.485143
1971,0.485749
1975,0.486962
1987,0.487568
1989,0.488175
1990,0.488781
2001,0.489388
2007,0.489994
2010,0.490600
2011,0.491207
2019,0.491813
2031,0.492420
2036,0.493026
2037,0.494239
2038,0.494845
2044,0.495452
2045,0.496058
2050,0.496665
2052,0.497271
2055,0.498484
2056,0.499090
2058,0.499697
2066,0.500303
2069,0.500910
2077,0.501516
2082,0.502122
2085,0.502729
2086,0.503335
2087,0.503942
2093,0.504548
2098,0.505155
2101,0.506367
2106,0.506974
2115,0.507580
2126,0.509400
2135,0.510006
2146,0.510612
2151,0.511219
2153,0.511825
2180,0.512432
2190,0.513038
2193,0.513645
2194,0.514857
2196,0.515464
2199,0.516070
2202,0.516677
2211,0.517890
2212,0.518496
2225,0.519102
2240,0.519709
2241,0.520315
2254,0.520922
2255,0.521528
2257,0.522135
2269,0.522741
2273,0.523347
2280,0.523954
2293,0.524560
2295,0.525167
2301,0.525773
2306,0.526380
2307,0.527592
2312,0.528199
2315,0.528805
2324,0.529412
2326,0.530018
2348,0.530625
2349,0.531231
2351,0.531837
2359,0.532444
2382,0.533050
2383,0.533657
2409,0.534263
2417,0.535476
2421,0.536082
2441,0.536689
2454,0.537295
2459,0.537902
2525,0.538508
2529,0.539115
2555,0.539721
2563,0.540327
2564,0.540934
2581,0.541540
2582,0.542147
2584,0.542753
2585,0.543360
2594,0.543966
2615,0.544572
2631,0.545179
2641,0.545785
2643,0.546392
2648,0.546998
2670,0.547605
2719,0.548211
2738,0.548817
2748,0.550030
2755,0.550637
2760,0.551243
2769,0.551850
2790,0.552456
2795,0.553062
2810,0.553669
2823,0.554275
2833,0.554882
2842,0.555488
2854,0.556095
2869,0.556701
2870,0.557307
2872,0.557914
2879,0.558520
2896,0.559127
2906,0.559733
2930,0.560340
2940,0.561552
2941,0.562159
2942,0.562765
2968,0.563372
2969,0.563978
2973,0.564585
2993,0.565191
3001,0.565797
3003,0.566404
3023,0.567010
3061,0.567617
3065,0.568223
3069,0.568830
3073,0.569436
3091,0.570042
3092,0.570649
3108,0.571255
3150,0.571862
3164,0.572468
3170,0.573075
3193,0.573681
3202,0.574287
3208,0.574894
3213,0.575500
3254,0.576107
3264,0.576713
3267,0.577320
3300,0.577926
3313,0.578532
3314,0.579139
3320,0.579745
3327,0.580352
3337,0.580958
3374,0.581565
3378,0.582171
3413,0.582777
3423,0.583384
3452,0.583990
3548,0.584597
3590,0.585203
3601,0.585810
3603,0.586416
3659,0.587022
3674,0.587629
3730,0.588235
3734,0.588842
3739,0.589448
3783,0.590055
3813,0.590661
3830,0.591267
3852,0.591874
3893,0.592480
3896,0.593087
3934,0.593693
3971,0.594300
3974,0.594906
3978,0.595512
3991,0.596119
4001,0.596725
4021,0.597332
4029,0.597938
4032,0.598545
4041,0.599151
4054,0.599757
4055,0.600364
4087,0.600970
4094,0.601577
4124,0.602183
4130,0.602790
4148,0.603396
4163,0.604002
4172,0.604609
4179,0.605215
4182,0.605822
4189,0.606428
4246,0.607035
4249,0.607641
4286,0.608247
4322,0.608854
4337,0.610067
4366,0.610673
4372,0.611280
4468,0.611886
4525,0.612492
4638,0.613099
4719,0.613705
4811,0.614312
4825,0.614918
4839,0.615525
4845,0.616131
4956,0.616737
4966,0.617344
5025,0.617950
5026,0.618557
5096,0.619163
5102,0.619770
5115,0.620376
5194,0.620982
5232,0.621589
5311,0.622195
5312,0.622802
5404,0.623408
5491,0.624015
5512,0.624621
5516,0.625227
5524,0.625834
5550,0.626440
5587,0.627047
5599,0.627653
5638,0.628260
5686,0.628866
5727,0.629472
5772,0.630079
5801,0.630685
5808,0.631292
5851,0.631898
5854,0.632505
5891,0.633111
5944,0.633717
5950,0.634324
5952,0.634930
6077,0.635537
6084,0.636143
6111,0.636750
6123,0.637356
6188,0.637962
6206,0.638569
6281,0.639175
6327,0.639782
6328,0.640388
6346,0.640995
6366,0.641601
6408,0.642207
6432,0.642814
6551,0.643420
6557,0.644027
6579,0.644633
6612,0.645240
6629,0.645846
6631,0.646452
6662,0.647059
6665,0.647665
6746,0.648272
6770,0.648878
6798,0.649485
6804,0.650091
6832,0.650697
6833,0.651304
6848,0.651910
6855,0.652517
6856,0.653123
6859,0.653730
6913,0.654336
6921,0.654942
6959,0.655549
7005,0.656155
7033,0.656762
7037,0.657368
7053,0.657975
7054,0.658581
7095,0.659187
7104,0.660400
7110,0.661007
7120,0.661613
7121,0.662220
7137,0.662826
7162,0.663432
7180,0.664039
7224,0.664645
7248,0.665252
7249,0.665858
7254,0.666465
7278,0.667071
7294,0.667677
7322,0.668284
7327,0.668890
7363,0.669497
7426,0.670103
7430,0.670710
7450,0.671316
7466,0.671922
7524,0.672529
7550,0.673135
7583,0.673742
7595,0.674348
7638,0.674955
7664,0.675561
7667,0.676167
7682,0.676774
7707,0.677380
7723,0.677987
7781,0.678593
7784,0.679200
7790,0.679806
7817,0.680412
7842,0.681019
7854,0.681625
7873,0.682232
7880,0.682838
7928,0.684051
7952,0.684657
7967,0.685264
7975,0.685870
7991,0.686477
7997,0.687083
8009,0.687690
8042,0.688296
8046,0.688902
8054,0.689509
8070,0.690115
8106,0.690722
8121,0.691328
8176,0.691935
8178,0.692541
8223,0.693147
8246,0.693754
8307,0.694360
8330,0.694967
8355,0.695573
8408,0.696180
8416,0.696786
8503,0.697392
8508,0.697999
8510,0.698605
8518,0.699212
8586,0.699818
8602,0.700424
8622,0.701031
8648,0.701637
8663,0.702244
8675,0.702850
8727,0.703457
8740,0.704063
8742,0.704669
8743,0.705276
8789,0.705882
8799,0.706489
8841,0.707095
8900,0.707702
8906,0.708308
9015,0.708914
9074,0.709521
9134,0.710127
9254,0.710734
9259,0.711340
9308,0.711947
9318,0.712553
9328,0.713159
9349,0.714372
9382,0.714979
9425,0.715585
9593,0.716192
9594,0.716798
9597,0.717404
9616,0.718011
9636,0.718617
9643,0.719224
9718,0.719830
9759,0.720437
9816,0.721043
9847,0.721649
9891,0.722256
9920,0.722862
9995,0.723469
10011,0.724075
10043,0.724682
10060,0.725288
10168,0.725894
10178,0.726501
10182,0.727714
10241,0.728320
10243,0.728927
10291,0.729533
10316,0.730139
10439,0.730746
10476,0.731352
10491,0.731959
10528,0.732565
10547,0.733172
10549,0.733778
10573,0.734384
10602,0.734991
10613,0.735597
10667,0.736204
10695,0.736810
10776,0.737417
10796,0.738023
10850,0.738629
10881,0.739236
10889,0.739842
10894,0.740449
10930,0.741055
10956,0.741662
10982,0.742268
10989,0.742874
11016,0.743481
11095,0.744087
11098,0.744694
11146,0.745300
11224,0.745907
11236,0.746513
11271,0.747119
11355,0.747726
11477,0.748332
11491,0.748939
11569,0.749545
11572,0.750152
11581,0.750758
11628,0.751364
11656,0.751971
11701,0.752577
11785,0.753184
11872,0.753790
11919,0.754397
11958,0.755003
11999,0.755609
12053,0.756216
12070,0.756822
12078,0.757429
12163,0.758035
12169,0.758642
12184,0.759248
12203,0.759854
12281,0.760461
12489,0.761067
12511,0.761674
12530,0.762280
12561,0.762887
12817,0.764099
12872,0.764706
12882,0.765312
12902,0.765919
12903,0.766525
12907,0.767132
12964,0.767738
12989,0.768344
13034,0.768951
13215,0.769557
13350,0.770164
13356,0.770770
13403,0.771377
13492,0.771983
13531,0.772589
13533,0.773802
13551,0.774409
13594,0.775015
13598,0.775622
13605,0.776228
13647,0.776834
13821,0.777441
13855,0.778047
13983,0.778654
14011,0.779260
14022,0.779867
14092,0.780473
14160,0.781079
14306,0.781686
14328,0.782292
14332,0.782899
14408,0.783505
14423,0.784112
14487,0.784718
14571,0.785324
14628,0.785931
14728,0.786537
14773,0.787144
14807,0.787750
14849,0.788357
15065,0.788963
15131,0.789569
15196,0.790176
15197,0.790782
15213,0.791389
15236,0.791995
15248,0.792602
15280,0.793208
15334,0.793814
15388,0.794421
15408,0.795027
15485,0.795634
15495,0.796240
15643,0.796847
15682,0.797453
15728,0.798059
15764,0.798666
15870,0.799272
15972,0.799879
15984,0.800485
15998,0.801092
16059,0.801698
16074,0.802304
16138,0.802911
16162,0.803517
16167,0.804124
16171,0.804730
16204,0.805337
16252,0.805943
16399,0.806549
16494,0.807156
16543,0.807762
16582,0.808369
16653,0.808975
16655,0.809582
16767,0.810188
16850,0.810794
16878,0.811401
16898,0.812007
16975,0.812614
16995,0.813220
17066,0.813827
17128,0.814433
17139,0.815039
17165,0.815646
17318,0.816252
17376,0.816859
17506,0.817465
17515,0.818072
17519,0.818678
17554,0.819284
17672,0.819891
17902,0.820497
17976,0.821104
18119,0.821710
18121,0.822317
18210,0.822923
18254,0.823529
18278,0.824136
18415,0.824742
18429,0.825349
18480,0.825955
18565,0.826562
18797,0.827168
18810,0.827774
18991,0.828381
19113,0.828987
19149,0.829594
19156,0.830200
19260,0.830807
19309,0.831413
19490,0.832019
19604,0.832626
19658,0.833232
19690,0.833839
19831,0.834445
19897,0.835052
19901,0.835658
19946,0.836264
20151,0.836871
20155,0.837477
20191,0.838084
20201,0.838690
20272,0.839297
20282,0.839903
20486,0.840509
20524,0.841116
20585,0.841722
20598,0.842329
20651,0.842935
20662,0.843542
20734,0.844148
20808,0.844754
20810,0.845361
20907,0.845967
21009,0.846574
21166,0.847180
21167,0.847787
21286,0.848393
21347,0.848999
21360,0.849606
21404,0.850212
21552,0.850819
21657,0.851425
21745,0.852032
21750,0.852638
21800,0.853244
21939,0.853851
22010,0.854457
22167,0.855064
22210,0.855670
22411,0.856277
22447,0.856883
22586,0.857489
22599,0.858096
22645,0.858702
23150,0.859309
24022,0.859915
24216,0.860522
24346,0.861128
24723,0.861734
24945,0.862341
24948,0.862947
25214,0.863554
25302,0.864160
25406,0.864767
25704,0.865373
26093,0.865979
26102,0.866586
26127,0.867192
26187,0.867799
27569,0.868405
27663,0.869012
27865,0.869618
28365,0.870224
28527,0.870831
28670,0.871437
28778,0.872044
28833,0.872650
28859,0.873257
29144,0.873863
29458,0.874469
29677,0.875076
29803,0.875682
29952,0.876289
30042,0.876895
30271,0.877502
30361,0.878108
30511,0.878714
30898,0.879321
31033,0.879927
31756,0.880534
32131,0.881140
32179,0.881747
32190,0.882353
32667,0.882959
33158,0.883566
33181,0.884172
33252,0.884779
33259,0.885385
33294,0.885992
33736,0.886598
33838,0.887204
34336,0.887811
34799,0.888417
34846,0.889024
34853,0.889630
35369,0.890237
35698,0.890843
35755,0.891449
35763,0.892056
35787,0.892662
35917,0.893269
36219,0.893875
36438,0.894482
36545,0.895088
36628,0.895694
36922,0.896301
36987,0.896907
37273,0.897514
37608,0.898120
37804,0.898727
38054,0.899333
38301,0.899939
38576,0.900546
38635,0.901152
38824,0.901759
39045,0.902365
39292,0.902971
39589,0.903578
39754,0.904184
40118,0.904791
40452,0.905397
41287,0.906004
41501,0.906610
41910,0.907216
41940,0.907823
44139,0.908429
44211,0.909036
44631,0.909642
45078,0.910249
45640,0.910855
45700,0.911461
45891,0.912068
46611,0.912674
47209,0.913281
47230,0.913887
47360,0.914494
47586,0.915100
47861,0.915706
48060,0.916313
48147,0.916919
48312,0.917526
48533,0.918132
48548,0.918739
48821,0.919345
48839,0.919951
49038,0.920558
49095,0.921164
50364,0.921771
50573,0.922377
51143,0.922984
52266,0.923590
52389,0.924196
53116,0.924803
53151,0.925409
53335,0.926016
53684,0.926622
53985,0.927229
54197,0.927835
54300,0.928441
54320,0.929048
55485,0.929654
55575,0.930261
56113,0.930867
57734,0.931474
57798,0.932080
58441,0.932686
58565,0.933293
58702,0.933899
59303,0.934506
60058,0.935112
60559,0.935719
61907,0.936325
61957,0.936931
62950,0.937538
63011,0.938144
64954,0.938751
66076,0.939357
66236,0.939964
68107,0.940570
68469,0.941176
69316,0.941783
69362,0.942389
69379,0.942996
70175,0.943602
70292,0.944209
72579,0.944815
72647,0.945421
73082,0.946028
73684,0.946634
77614,0.947241
78132,0.947847
78215,0.948454
78263,0.949060
78446,0.949666
78887,0.950273
79935,0.950879
79946,0.951486
80229,0.952092
80754,0.952699
81205,0.953305
84095,0.953911
85941,0.954518
86441,0.955124
87430,0.955731
87908,0.956337
87975,0.956944
88213,0.957550
89191,0.958156
89281,0.958763
89306,0.959369
94355,0.959976
94714,0.960582
95511,0.961189
96129,0.961795
97575,0.962401
98833,0.963008
99286,0.963614
99499,0.964221





























































==> data/syntcomp-global-ql_eps.txt <==
4,0.005139
6,0.010277
8,0.016444
9,0.022610
10,0.029805
10,0.035971
10,0.039054
10,0.045221
10,0.110997
11,0.116136
12,0.133607
12,0.144913
12,0.150051
12,0.157246
12,0.163412
12,0.168551
12,0.173690
12,0.178828
13,0.179856
13,0.181912
14,0.187050
14,0.192189
14,0.196300
16,0.198356
17,0.203494
18,0.206578
22,0.211716
23,0.217883
24,0.223022
25,0.225077
26,0.229188
27,0.231244
33,0.236382
42,0.237410
43,0.241521
44,0.246660
53,0.251799
53,0.258993
57,0.261048
64,0.262076
66,0.263104
76,0.270298
77,0.277492
93,0.283659
94,0.284687
113,0.289825
122,0.290853
125,0.291881
141,0.292909
151,0.293936
155,0.294964
158,0.295992
159,0.297020
160,0.298047
161,0.299075
162,0.300103
163,0.301131
167,0.302158
173,0.303186
179,0.304214
181,0.305242
182,0.306269
188,0.311408
194,0.315519
197,0.316547
204,0.317575
218,0.318602
229,0.320658
234,0.321686
244,0.328880
268,0.340185
291,0.341213
294,0.342240
296,0.347379
319,0.348407
350,0.349435
375,0.350462
384,0.351490
396,0.352518
406,0.353546
408,0.354573
435,0.355601
439,0.356629
451,0.357657
471,0.362795
478,0.367934
495,0.368962
506,0.369990
518,0.371017
526,0.372045
573,0.373073
596,0.374101
641,0.375128
670,0.376156
687,0.377184
694,0.378212
710,0.379239
711,0.380267
720,0.381295
729,0.382323
732,0.383350
739,0.384378
751,0.385406
762,0.386434
765,0.387461
771,0.388489
826,0.389517
866,0.395683
889,0.396711
896,0.397739
899,0.398767
931,0.399794
934,0.400822
949,0.401850
972,0.402878
975,0.403905
1001,0.404933
1002,0.406989
1003,0.412127
1004,0.415211
1020,0.416238
1036,0.422405
1051,0.423433
1072,0.424460
1087,0.425488
1089,0.426516
1094,0.427544
1110,0.428571
1111,0.429599
1123,0.430627
1127,0.431655
1133,0.432682
1141,0.433710
1157,0.435766
1162,0.436793
1166,0.437821
1182,0.438849
1185,0.439877
1189,0.440904
1197,0.441932
1201,0.442960
1214,0.443988
1226,0.445015
1243,0.446043
1244,0.447071
1247,0.451182
1254,0.452210
1267,0.453237
1273,0.454265
1315,0.455293
1318,0.456321
1334,0.457348
1378,0.458376
1403,0.459404
1452,0.460432
1474,0.461459
1483,0.463515
1493,0.464543
1537,0.465570
1551,0.466598
1602,0.467626
1616,0.468654
1645,0.469681
1649,0.470709
1655,0.471737
1658,0.472765
1679,0.473792
1693,0.474820
1709,0.475848
1723,0.476876
1725,0.477903
1737,0.478931
1759,0.479959
1760,0.480987
1774,0.483042
1777,0.484070
1784,0.485098
1812,0.486125
1821,0.487153
1825,0.488181
1869,0.489209
1876,0.490236
1883,0.491264
1895,0.492292
1917,0.493320
1935,0.494347
1940,0.495375
1941,0.496403
1945,0.497431
1952,0.498458
1955,0.499486
1957,0.500514
1964,0.501542
1968,0.502569
1971,0.503597
1978,0.504625
1981,0.505653
2008,0.508736
2035,0.509764
2038,0.510791
2045,0.511819
2049,0.512847
2053,0.513875
2082,0.514902
2103,0.516958
2104,0.517986
2108,0.519013
2115,0.520041
2120,0.521069
2126,0.522097
2166,0.523124
2180,0.524152
2210,0.525180
2216,0.526208
2219,0.527235
2232,0.528263
2237,0.529291
2244,0.530319
2268,0.531346
2278,0.532374
2310,0.533402
2311,0.534430
2313,0.535457
2326,0.536485
2337,0.537513
2352,0.538541
2354,0.539568
2360,0.540596
2367,0.542652
2380,0.543679
2397,0.544707
2401,0.545735
2408,0.546763
2428,0.547790
2431,0.548818
2438,0.549846
2444,0.550874
2445,0.551901
2450,0.552929
2451,0.553957
2472,0.554985
2491,0.556012
2500,0.557040
2504,0.558068
2508,0.559096
2516,0.560123
2544,0.561151
2556,0.562179
2569,0.563207
2574,0.565262
2651,0.566290
2676,0.567318
2683,0.568345
2713,0.569373
2725,0.570401
2770,0.571429
2771,0.572456
2775,0.573484
2777,0.574512
2784,0.575540
2791,0.576567
2805,0.577595
2811,0.578623
2835,0.579651
2841,0.580678
2845,0.581706
2852,0.585817
2853,0.586845
2864,0.587873
2875,0.588900
2897,0.589928
2901,0.590956
2903,0.591984
2907,0.593011
2926,0.594039
2928,0.595067
2941,0.596095
2959,0.598150
2961,0.599178
3003,0.600206
3007,0.601233
3028,0.602261
3038,0.603289
3055,0.604317
3111,0.606372
3131,0.607400
3163,0.608428
3184,0.610483
3199,0.611511
3201,0.612539
3208,0.613566
3213,0.614594
3241,0.615622
3301,0.616650
3348,0.617677
3393,0.618705
3398,0.619733
3408,0.621788
3411,0.622816
3417,0.623844
3472,0.624872
3484,0.626927
3492,0.627955
3516,0.628983
3565,0.630010
3592,0.631038
3615,0.632066
3630,0.633094
3634,0.634121
3640,0.635149
3686,0.636177
3695,0.637205
3721,0.638232
3768,0.639260
3789,0.640288
3816,0.641316
3826,0.642343
3857,0.643371
3863,0.644399
3891,0.645427
3905,0.646454
3917,0.648510
3929,0.649538
3941,0.650565
3955,0.651593
3966,0.652621
3969,0.653649
3973,0.654676
3976,0.655704
3997,0.657760
4045,0.658787
4046,0.659815
4051,0.660843
4064,0.661871
4070,0.662898
4074,0.663926
4153,0.664954
4170,0.665982
4186,0.667009
4207,0.668037
4232,0.669065
4247,0.670092
4250,0.671120
4284,0.672148
4335,0.673176
4349,0.674203
4365,0.675231
4380,0.676259
4435,0.677287
4466,0.678314
4497,0.679342
4547,0.680370
4563,0.681398
4576,0.682425
4581,0.683453
4582,0.684481
4633,0.686536
4641,0.687564
4661,0.688592
4699,0.689620
4701,0.690647
4708,0.691675
4715,0.692703
4717,0.693731
4755,0.694758
4804,0.695786
4824,0.696814
4840,0.697842
4879,0.698869
4911,0.699897
4914,0.700925
4995,0.701953
5026,0.702980
5040,0.704008
5044,0.705036
5052,0.706064
5082,0.707091
5156,0.708119
5157,0.709147
5184,0.710175
5239,0.711202
5277,0.712230
5341,0.713258
5368,0.714286
5385,0.715313
5403,0.716341
5425,0.717369
5432,0.718397
5435,0.719424
5437,0.720452
5473,0.721480
5477,0.722508
5637,0.723535
5646,0.724563
5711,0.725591
5716,0.726619
5749,0.727646
5757,0.728674
5786,0.729702
5807,0.730730
5837,0.731757
5850,0.732785
5875,0.733813
5926,0.734841
5933,0.735868
6004,0.736896
6060,0.737924
6068,0.738952
6084,0.739979
6098,0.741007
6144,0.742035
6155,0.743063
6185,0.744090
6196,0.745118
6199,0.746146
6201,0.747174
6256,0.748201
6265,0.749229
6288,0.750257
6322,0.751285
6385,0.752312
6441,0.756423
6445,0.757451
6483,0.758479
6497,0.759507
6519,0.760534
6572,0.761562
6617,0.762590
6621,0.763618
6634,0.765673
6641,0.766701
6655,0.767729
6696,0.768756
6708,0.769784
6729,0.770812
6832,0.771840
6876,0.772867
6892,0.773895
6901,0.774923
6929,0.775951
7017,0.776978
7068,0.778006
7071,0.779034
7207,0.780062
7208,0.781089
7233,0.782117
7254,0.783145
7293,0.784173
7384,0.785200
7385,0.786228
7538,0.788284
7563,0.789311
7658,0.790339
7780,0.791367
7817,0.792395
7837,0.793422
7841,0.794450
7883,0.795478
7921,0.796506
8098,0.797533
8112,0.798561
8181,0.799589
8200,0.800617
8222,0.801644
8229,0.802672
8271,0.803700
8331,0.804728
8338,0.805755
8376,0.806783
8457,0.807811
8477,0.808839
8591,0.809866
8604,0.810894
8665,0.811922
8773,0.812950
8809,0.813977
8829,0.815005
8841,0.816033
8872,0.817061
8941,0.818088
8994,0.819116
9040,0.820144
9149,0.821172
9164,0.822199
9221,0.823227
9288,0.824255
9374,0.825283
9378,0.826310
9395,0.827338
9415,0.828366
9740,0.829394
9847,0.830421
9851,0.831449
9993,0.832477
10131,0.833505
10293,0.834532
10315,0.835560
10382,0.836588
10392,0.837616
10487,0.838643
10535,0.839671
10608,0.840699
10722,0.841727
10785,0.842754
10916,0.843782
10998,0.844810
11076,0.845838
11079,0.846865
11167,0.847893
11209,0.848921
11351,0.849949
11374,0.850976
11426,0.852004
11501,0.853032
11590,0.854060
11705,0.855087
11752,0.856115
11898,0.857143
11929,0.858171
11965,0.859198
12121,0.860226
12126,0.861254
12589,0.862282
12627,0.863309
12740,0.864337
12749,0.865365
12864,0.866393
12933,0.867420
13169,0.868448
13251,0.869476
13375,0.870504
13657,0.871531
13787,0.872559
13828,0.873587
13919,0.874615
13982,0.875642
14306,0.876670
14413,0.877698
14654,0.878726
14974,0.879753
14991,0.880781
15440,0.881809
15891,0.882837
16439,0.883864
16561,0.884892
17056,0.885920
17309,0.886948
17327,0.887975
17884,0.889003
18047,0.890031
18061,0.891059
18084,0.892086
18593,0.893114
18630,0.894142
18908,0.895170
18973,0.896197
19048,0.897225
19354,0.898253
19503,0.899281
20069,0.900308
20487,0.901336
20897,0.902364
21027,0.903392
21266,0.904419
22017,0.905447
22417,0.906475
23147,0.907503
23881,0.908530
24375,0.909558
24985,0.910586
25243,0.911614
26270,0.912641
26471,0.913669
26835,0.914697
27137,0.915725
27140,0.916752
27930,0.917780
28178,0.918808
29220,0.919836
29596,0.920863
29656,0.921891
29967,0.922919
30637,0.923947
31102,0.924974
33806,0.926002
34559,0.927030
34718,0.928058
35078,0.929085
35417,0.930113
35763,0.931141
36377,0.932169
38272,0.933196
38931,0.934224
40022,0.935252
41363,0.936280
42040,0.937307
42799,0.938335
44438,0.939363
45611,0.940391
47491,0.941418
47887,0.942446
49137,0.943474
50133,0.944502
50794,0.945529
51748,0.946557
55408,0.947585
56771,0.948613
57929,0.949640
58099,0.950668
58119,0.951696
58607,0.952724
59020,0.953751
62305,0.954779
62833,0.955807
63066,0.956835
63558,0.957862
67224,0.958890
69321,0.959918
70997,0.960946
73972,0.961973
74514,0.963001
75129,0.964029
78119,0.965057
89254,0.966084
99328,0.967112


































==> data/syntcomp-global-ql_prio.txt <==
4,0.000603
5,0.001206
5,0.013872
9,0.015682
10,0.017491
11,0.018697
11,0.020507
13,0.021110
13,0.022316
23,0.022919
58,0.023522
61,0.024125
74,0.024729
78,0.025332
81,0.025935
93,0.026538
97,0.027141
99,0.027744
102,0.028347
103,0.028951
107,0.030157
114,0.030760
117,0.031363
118,0.032569
123,0.033172
124,0.033776
125,0.034379
126,0.034982
128,0.035585
129,0.036188
130,0.036791
131,0.037394
132,0.037998
133,0.039204
134,0.039807
136,0.040410
138,0.041013
139,0.041616
140,0.042220
141,0.042823
146,0.043426
147,0.044632
150,0.045235
155,0.045838
157,0.046441
164,0.047045
168,0.047648
171,0.048251
172,0.049457
173,0.050060
175,0.050663
176,0.051267
179,0.051870
186,0.052473
189,0.053076
194,0.053679
204,0.054282
210,0.054885
214,0.055489
215,0.056092
219,0.056695
221,0.057298
223,0.059107
224,0.059710
225,0.060314
242,0.060917
255,0.061520
256,0.062123
259,0.062726
260,0.063329
262,0.063932
280,0.064536
283,0.065139
291,0.065742
294,0.066345
296,0.066948
301,0.067551
310,0.068154
314,0.068758
326,0.069361
345,0.069964
359,0.070567
361,0.071773
362,0.072979
368,0.073583
370,0.074186
374,0.074789
375,0.075995
377,0.076598
380,0.077201
381,0.077805
382,0.078408
385,0.079614
386,0.081423
387,0.082630
390,0.083836
393,0.084439
395,0.085042
404,0.085645
405,0.086248
406,0.086852
411,0.087455
412,0.088058
416,0.088661
417,0.089264
418,0.089867
421,0.090470
426,0.091074
428,0.091677
430,0.092280
437,0.092883
453,0.093486
456,0.094692
463,0.095296
469,0.095899
476,0.097105
477,0.097708
480,0.098311
490,0.098914
496,0.099517
502,0.100121
505,0.100724
507,0.101327
508,0.101930
510,0.102533
512,0.103136
514,0.103739
515,0.104946
520,0.106152
521,0.106755
522,0.107961
523,0.108565
524,0.109168
526,0.110374
527,0.111580
531,0.113993
533,0.114596
536,0.115802
539,0.116405
540,0.117008
544,0.118818
546,0.119421
547,0.120024
548,0.121230
549,0.121834
554,0.122437
555,0.123040
556,0.123643
561,0.124246
566,0.124849
568,0.125452
569,0.126055
570,0.126659
574,0.127262
576,0.127865
580,0.128468
581,0.129071
582,0.130277
583,0.130881
586,0.131484
587,0.132087
588,0.132690
590,0.133293
591,0.133896
592,0.134499
596,0.135103
601,0.135706
604,0.136309
605,0.136912
606,0.137515
609,0.138118
611,0.138721
615,0.139324
616,0.139928
619,0.140531
625,0.141134
627,0.141737
630,0.142340
632,0.142943
635,0.143546
637,0.144150
648,0.144753
650,0.145356
653,0.145959
656,0.147165
659,0.147768
660,0.148372
661,0.148975
664,0.149578
665,0.150181
669,0.150784
672,0.151387
674,0.151990
677,0.152593
682,0.153197
683,0.154403
694,0.155006
695,0.155609
699,0.156212
702,0.156815
706,0.157419
708,0.158022
716,0.158625
723,0.159228
729,0.159831
746,0.161037
756,0.161641
767,0.162244
771,0.162847
774,0.163450
776,0.164053
786,0.164656
792,0.165259
794,0.165862
795,0.166466
796,0.167069
798,0.167672
813,0.168878
814,0.169481
820,0.170084
823,0.171291
825,0.171894
826,0.172497
827,0.173100
829,0.173703
833,0.174306
834,0.175513
837,0.176116
839,0.176719
849,0.177322
857,0.177925
862,0.178528
863,0.179131
865,0.180338
867,0.180941
881,0.182147
888,0.183353
894,0.183957
896,0.184560
902,0.185163
903,0.185766
905,0.186972
910,0.187575
911,0.188179
913,0.188782
919,0.189385
921,0.189988
924,0.191194
928,0.191797
930,0.192400
934,0.193004
935,0.194210
940,0.194813
944,0.195416
946,0.197226
947,0.197829
950,0.198432
951,0.199035
954,0.199638
956,0.200844
967,0.202051
968,0.202654
971,0.204463
973,0.205066
978,0.205669
980,0.206876
981,0.207479
982,0.208082
983,0.208685
987,0.209288
989,0.209891
994,0.211098
997,0.212304
1002,0.212907
1004,0.213510
1005,0.214717
1007,0.215320
1009,0.215923
1015,0.216526
1018,0.217129
1021,0.217732
1031,0.218335
1033,0.218938
1037,0.219542
1041,0.220145
1042,0.220748
1043,0.221351
1045,0.221954
1048,0.223160
1052,0.223764
1053,0.224367
1060,0.224970
1063,0.225573
1066,0.226779
1068,0.227986
1072,0.228589
1073,0.229192
1075,0.229795
1079,0.230398
1080,0.232811
1083,0.233414
1086,0.234017
1087,0.234620
1088,0.236429
1098,0.237033
1100,0.238239
1101,0.240048
1102,0.240651
1103,0.241255
1104,0.241858
1105,0.242461
1106,0.243667
1107,0.244270
1113,0.244873
1115,0.245476
1119,0.246080
1120,0.247889
1123,0.248492
1127,0.249698
1128,0.250905
1129,0.251508
1130,0.252714
1136,0.253317
1138,0.253920
1140,0.254524
1144,0.255127
1146,0.255730
1147,0.256333
1148,0.256936
1152,0.257539
1153,0.259349
1154,0.259952
1155,0.261158
1156,0.261761
1161,0.262364
1163,0.263571
1170,0.264174
1178,0.264777
1179,0.265380
1180,0.265983
1184,0.266586
1187,0.267189
1192,0.268396
1194,0.268999
1196,0.269602
1197,0.270205
1198,0.270808
1200,0.271411
1203,0.272618
1205,0.274427
1208,0.276236
1209,0.276840
1214,0.277443
1218,0.278046
1221,0.278649
1225,0.279252
1226,0.280458
1227,0.281062
1228,0.281665
1234,0.282268
1235,0.282871
1236,0.284680
1237,0.285887
1240,0.286490
1241,0.287696
1242,0.288299
1243,0.288902
1253,0.290109
1255,0.290712
1256,0.291315
1258,0.292521
1259,0.295537
1261,0.296140
1267,0.296743
1268,0.297346
1269,0.298552
1270,0.300965
1272,0.302171
1275,0.302774
1276,0.303378
1279,0.303981
1280,0.304584
1282,0.305790
1283,0.306393
1284,0.306996
1286,0.307600
1288,0.308203
1289,0.309409
1291,0.310615
1292,0.311218
1293,0.311821
1295,0.313028
1298,0.314837
1299,0.315440
1300,0.316043
1301,0.316647
1303,0.317250
1304,0.317853
1305,0.319662
1307,0.320869
1310,0.321472
1311,0.322678
1315,0.323281
1318,0.324487
1320,0.325090
1321,0.325694
1324,0.326297
1325,0.328106
1326,0.329312
1329,0.329916
1331,0.330519
1332,0.331725
1334,0.332328
1335,0.332931
1340,0.334741
1341,0.335344
1342,0.335947
1345,0.336550
1346,0.337153
1347,0.337756
1348,0.338963
1350,0.339566
1351,0.340169
1358,0.341375
1360,0.341978
1361,0.343185
1364,0.344994
1366,0.346200
1368,0.346803
1370,0.348010
1376,0.349216
1377,0.349819
1379,0.350422
1380,0.351025
1381,0.351628
1384,0.352232
1386,0.353438
1388,0.354041
1391,0.354644
1392,0.355247
1393,0.356454
1394,0.357057
1398,0.357660
1399,0.358263
1401,0.359469
1403,0.360072
1405,0.360676
1406,0.361279
1407,0.362485
1409,0.363088
1412,0.363691
1415,0.364294
1417,0.364897
1422,0.365501
1423,0.366104
1427,0.368516
1429,0.369723
1430,0.370929
1433,0.372135
1439,0.372738
1440,0.373945
1444,0.374548
1446,0.375151
1447,0.376960
1448,0.377563
1451,0.378166
1452,0.378770
1453,0.379373
1455,0.380579
1458,0.381785
1459,0.382388
1461,0.382992
1463,0.383595
1464,0.384801
1465,0.386610
1467,0.387214
1469,0.387817
1470,0.389023
1471,0.389626
1473,0.390229
1474,0.390832
1475,0.391435
1480,0.392642
1481,0.393245
1484,0.393848
1486,0.394451
1489,0.395054
1491,0.396864
1493,0.398070
1496,0.399276
1498,0.401086
1499,0.401689
1500,0.402292
1502,0.402895
1505,0.403498
1508,0.404101
1509,0.405911
1510,0.407117
1511,0.407720
1512,0.408323
1517,0.408926
1520,0.409530
1521,0.410133
1522,0.410736
1525,0.411942
1526,0.412545
1527,0.413752
1533,0.415561
1535,0.417370
1536,0.417973
1537,0.418577
1538,0.419180
1541,0.419783
1542,0.420386
1543,0.420989
1544,0.422195
1546,0.423402
1547,0.424005
1549,0.425211
1550,0.425814
1551,0.427021
1552,0.428227
1553,0.429433
1558,0.430036
1562,0.431846
1564,0.432449
1565,0.433655
1568,0.434258
1569,0.434861
1573,0.435464
1574,0.436068
1576,0.437274
1583,0.438480
1584,0.439083
1587,0.439686
1588,0.440893
1591,0.441496
1594,0.443305
1595,0.444511
1601,0.445115
1603,0.445718
1612,0.446321
1618,0.446924
1619,0.447527
1623,0.448130
1626,0.448733
1627,0.449337
1629,0.449940
1632,0.451146
1633,0.451749
1634,0.452352
1641,0.452955
1642,0.453559
1643,0.455368
1644,0.455971
1645,0.457177
1648,0.457780
1649,0.458987
1651,0.459590
1656,0.460193
1657,0.461399
1659,0.462002
1660,0.462606
1666,0.463209
1669,0.463812
1670,0.464415
1671,0.465018
1673,0.465621
1674,0.466224
1679,0.466828
1684,0.467431
1685,0.468034
1689,0.468637
1693,0.469240
1695,0.469843
1697,0.470446
1699,0.471049
1701,0.471653
1702,0.472256
1711,0.472859
1713,0.473462
1714,0.474065
1718,0.475271
1719,0.475875
1721,0.477081
1724,0.477684
1725,0.478287
1731,0.478890
1732,0.479493
1733,0.480700
1735,0.481906
1736,0.483112
1739,0.485525
1742,0.486128
1743,0.487334
1744,0.488540
1745,0.489747
1749,0.490350
1753,0.490953
1755,0.491556
1758,0.493366
1761,0.494572
1764,0.495175
1765,0.495778
1766,0.496381
1768,0.497587
1770,0.498191
1777,0.499397
1778,0.500000
1787,0.500603
1793,0.501809
1794,0.502413
1795,0.503619
1800,0.504222
1801,0.504825
1808,0.506031
1810,0.507238
1818,0.507841
1819,0.508444
1822,0.509047
1825,0.509650
1827,0.510253
1828,0.510856
1829,0.511460
1830,0.512063
1832,0.512666
1835,0.513269
1838,0.513872
1839,0.514475
1847,0.515682
1853,0.516285
1861,0.517491
1863,0.518094
1864,0.518697
1865,0.519300
1866,0.520507
1867,0.521110
1870,0.522316
1873,0.522919
1874,0.523522
1876,0.524125
1878,0.524729
1880,0.525332
1882,0.525935
1889,0.526538
1890,0.527141
1891,0.527744
1894,0.528347
1895,0.528951
1896,0.529554
1899,0.531363
1903,0.531966
1908,0.533172
1912,0.533776
1913,0.534379
1916,0.534982
1917,0.535585
1918,0.536188
1920,0.536791
1924,0.537394
1925,0.537998
1933,0.538601
1944,0.539204
1952,0.539807
1958,0.540410
1963,0.541013
1967,0.541616
1969,0.542220
1971,0.543426
1979,0.544029
1980,0.544632
1981,0.545235
1983,0.545838
1989,0.546441
1998,0.547045
2000,0.547648
2010,0.548251
2011,0.548854
2014,0.549457
2020,0.550060
2021,0.551267
2028,0.551870
2030,0.552473
2031,0.553076
2032,0.553679
2034,0.554282
2045,0.554885
2051,0.556092
2053,0.556695
2057,0.557901
2059,0.558504
2061,0.559107
2076,0.559710
2080,0.560314
2084,0.560917
2085,0.561520
2086,0.562726
2089,0.563329
2091,0.563932
2101,0.564536
2118,0.565139
2120,0.565742
2132,0.566345
2137,0.566948
2146,0.567551
2166,0.568154
2167,0.568758
2170,0.569361
2173,0.569964
2184,0.570567
2194,0.571170
2201,0.571773
2207,0.572376
2208,0.573583
2210,0.575392
2219,0.575995
2226,0.576598
2230,0.577201
2258,0.577805
2281,0.579011
2284,0.579614
2288,0.580217
2294,0.580820
2295,0.581423
2310,0.582027
2312,0.582630
2320,0.583233
2323,0.583836
2337,0.584439
2338,0.585042
2339,0.585645
2341,0.586248
2343,0.586852
2346,0.587455
2347,0.588058
2351,0.588661
2352,0.589264
2354,0.589867
2364,0.590470
2366,0.591074
2367,0.591677
2381,0.592280
2399,0.592883
2402,0.593486
2421,0.594089
2429,0.594692
2435,0.595296
2449,0.595899
2476,0.596502
2483,0.597105
2486,0.597708
2494,0.598311
2495,0.598914
2513,0.599517
2517,0.600724
2525,0.601327
2526,0.601930
2529,0.602533
2541,0.603136
2551,0.603739
2553,0.604343
2559,0.604946
2570,0.605549
2593,0.606152
2598,0.606755
2605,0.607358
2617,0.607961
2618,0.608565
2626,0.609168
2630,0.609771
2648,0.610374
2649,0.610977
2669,0.611580
2716,0.612183
2721,0.612786
2736,0.613390
2763,0.613993
2767,0.614596
2776,0.615199
2808,0.615802
2813,0.616405
2817,0.617008
2833,0.617612
2856,0.618215
2895,0.618818
2935,0.620024
2939,0.620627
2940,0.621230
2961,0.621834
2972,0.622437
3000,0.623040
3005,0.623643
3031,0.624246
3061,0.624849
3120,0.625452
3127,0.626055
3157,0.626659
3162,0.627262
3173,0.627865
3222,0.628468
3224,0.629071
3271,0.629674
3313,0.630277
3316,0.630881
3318,0.631484
3334,0.632087
3339,0.632690
3361,0.633293
3415,0.633896
3419,0.634499
3433,0.635103
3463,0.635706
3471,0.636309
3473,0.636912
3492,0.637515
3518,0.638118
3534,0.638721
3545,0.639324
3571,0.639928
3618,0.640531
3652,0.641134
3725,0.641737
3728,0.642340
3818,0.642943
3831,0.643546
3832,0.644150
3852,0.644753
3888,0.645356
3899,0.645959
3907,0.646562
3919,0.647165
3990,0.647768
4029,0.648372
4079,0.648975
4130,0.649578
4145,0.650181
4166,0.650784
4213,0.651387
4247,0.651990
4307,0.652593
4325,0.653197
4341,0.653800
4357,0.654403
4381,0.655006
4383,0.655609
4649,0.656212
4767,0.656815
4811,0.657419
4824,0.658022
4884,0.658625
4891,0.659228
4943,0.659831
4965,0.660434
5041,0.661037
5042,0.661641
5065,0.662244
5105,0.662847
5111,0.663450
5126,0.664053
5155,0.664656
5183,0.665259
5212,0.665862
5239,0.666466
5265,0.667069
5282,0.667672
5287,0.668275
5297,0.668878
5298,0.669481
5318,0.670084
5319,0.670688
5458,0.671291
5468,0.671894
5566,0.672497
5570,0.673100
5694,0.673703
5709,0.674306
5713,0.674910
5755,0.675513
5772,0.676116
5886,0.676719
5894,0.677322
5909,0.677925
5966,0.678528
5988,0.679131
6012,0.680338
6138,0.680941
6151,0.681544
6213,0.682147
6228,0.682750
6229,0.683353
6299,0.683957
6324,0.684560
6355,0.685163
6382,0.685766
6409,0.686369
6428,0.686972
6429,0.687575
6446,0.688179
6474,0.688782
6484,0.689385
6489,0.689988
6521,0.690591
6528,0.691194
6552,0.691797
6553,0.692400
6588,0.693004
6625,0.693607
6642,0.694210
6649,0.694813
6687,0.695416
6714,0.696019
6715,0.696622
6724,0.697226
6729,0.697829
6763,0.698432
6765,0.699035
6816,0.699638
6818,0.700241
6820,0.700844
6858,0.701448
6884,0.702051
6888,0.702654
6912,0.703257
6926,0.703860
6928,0.704463
7012,0.705066
7021,0.705669
7036,0.706273
7038,0.706876
7053,0.707479
7055,0.708685
7082,0.709288
7090,0.709891
7148,0.710495
7174,0.711098
7184,0.711701
7204,0.712304
7222,0.712907
7237,0.713510
7239,0.714113
7249,0.714717
7259,0.715320
7260,0.715923
7281,0.716526
7291,0.717129
7296,0.717732
7314,0.718335
7320,0.718938
7359,0.719542
7397,0.720145
7401,0.720748
7408,0.721351
7420,0.721954
7435,0.722557
7440,0.723160
7444,0.723764
7450,0.724367
7459,0.724970
7460,0.725573
7496,0.726176
7533,0.726779
7547,0.727382
7617,0.727986
7640,0.728589
7721,0.729192
7730,0.729795
7761,0.730398
7778,0.731001
7783,0.731604
7785,0.732811
7841,0.733414
7846,0.734017
7847,0.734620
7884,0.735223
7899,0.735826
7900,0.736429
7912,0.737033
7918,0.737636
7929,0.738239
7932,0.738842
7940,0.739445
7941,0.740048
7963,0.740651
7974,0.741255
7985,0.741858
7986,0.742461
8028,0.743064
8061,0.743667
8100,0.744270
8117,0.744873
8121,0.745476
8236,0.746080
8247,0.746683
8269,0.747286
8356,0.747889
8362,0.748492
8366,0.749095
8390,0.749698
8397,0.750302
8426,0.750905
8465,0.751508
8471,0.752714
8512,0.753317
8573,0.753920
8643,0.754524
8672,0.755127
8676,0.755730
8692,0.756333
8724,0.756936
8735,0.757539
8736,0.758142
8766,0.758745
8773,0.759349
8809,0.759952
8810,0.760555
8883,0.761158
8886,0.761761
8887,0.762364
8918,0.762967
8924,0.763571
8939,0.764174
8965,0.764777
8992,0.765380
9010,0.765983
9014,0.766586
9044,0.767189
9066,0.767793
9090,0.768396
9119,0.768999
9262,0.769602
9265,0.770205
9275,0.770808
9302,0.771411
9327,0.772014
9353,0.772618
9388,0.773221
9401,0.773824
9417,0.774427
9424,0.775633
9444,0.776840
9465,0.777443
9485,0.778046
9499,0.778649
9506,0.779252
9601,0.779855
9638,0.780458
9645,0.781062
9678,0.781665
9689,0.782268
9706,0.782871
9758,0.783474
9776,0.784077
9833,0.785283
9948,0.785887
9962,0.786490
10000,0.787093
10008,0.787696
10055,0.788299
10064,0.788902
10104,0.789505
10108,0.790109
10112,0.790712
10214,0.791315
10307,0.791918
10382,0.792521
10507,0.793124
10532,0.793727
10588,0.794331
10865,0.794934
10907,0.795537
10964,0.796140
11105,0.796743
11138,0.797346
11267,0.797949
11273,0.798552
11417,0.799156
11506,0.799759
11569,0.800362
11574,0.800965
11664,0.801568
11743,0.802171
11750,0.802774
11793,0.803378
11823,0.803981
11922,0.804584
11993,0.805187
12302,0.805790
12445,0.806393
12483,0.806996
12731,0.807600
13115,0.808203
13249,0.808806
13262,0.809409
13437,0.810012
13517,0.810615
13705,0.811218
13757,0.811821
13998,0.812425
14261,0.813028
14319,0.813631
14357,0.814234
14371,0.814837
14488,0.815440
14504,0.816043
14555,0.816647
14574,0.817250
14587,0.817853
14672,0.818456
14709,0.819059
14735,0.819662
14780,0.820265
14814,0.820869
14931,0.821472
14979,0.822075
15001,0.822678
15026,0.823281
15133,0.823884
15139,0.824487
15214,0.825090
15221,0.825694
15224,0.826297
15244,0.826900
15318,0.827503
15354,0.828106
15370,0.828709
15466,0.829312
15519,0.829916
15571,0.830519
15663,0.831122
15748,0.831725
15756,0.832328
15759,0.832931
15760,0.833534
15776,0.834138
15803,0.834741
15982,0.835344
16045,0.835947
16083,0.836550
16120,0.837153
16194,0.837756
16203,0.838359
16206,0.838963
16309,0.839566
16353,0.840169
16381,0.840772
16394,0.841375
16400,0.841978
16417,0.842581
16431,0.843185
16474,0.843788
16486,0.844391
16574,0.844994
16621,0.845597
16632,0.846200
16657,0.846803
16664,0.847407
16861,0.848010
16907,0.848613
17160,0.849216
17188,0.849819
17253,0.850422
17371,0.851025
17420,0.851628
17427,0.852232
17459,0.852835
17501,0.853438
17621,0.854041
17749,0.854644
17851,0.855247
18164,0.855850
18203,0.856454
18227,0.857057
18248,0.857660
18275,0.858263
18355,0.858866
18401,0.859469
18834,0.860072
18871,0.860676
18970,0.861279
18972,0.861882
19006,0.862485
19009,0.863088
19017,0.863691
19161,0.864294
19219,0.864897
19438,0.865501
19453,0.866104
19572,0.866707
19610,0.867310
19809,0.867913
19857,0.868516
19959,0.869119
19960,0.869723
19990,0.870326
20053,0.870929
20067,0.871532
20126,0.872135
20210,0.872738
20364,0.873341
20622,0.873945
20925,0.874548
21208,0.875151
21240,0.875754
21257,0.876357
21275,0.876960
21681,0.877563
21690,0.878166
21856,0.878770
21866,0.879373
21965,0.879976
21987,0.880579
22212,0.881182
22266,0.881785
22300,0.882388
22360,0.882992
22401,0.883595
22476,0.884198
22587,0.884801
22906,0.885404
22930,0.886007
23301,0.886610
23488,0.887214
23581,0.887817
24365,0.888420
24810,0.889023
25117,0.889626
25386,0.890229
25417,0.890832
26298,0.891435
26508,0.892039
26661,0.892642
26996,0.893245
27278,0.893848
27827,0.894451
27845,0.895054
28710,0.895657
28856,0.896261
28967,0.896864
29252,0.897467
30046,0.898070
30227,0.898673
30562,0.899276
30659,0.899879
31090,0.900483
31099,0.901086
31220,0.901689
31264,0.902292
31288,0.902895
31431,0.903498
31683,0.904101
31723,0.904704
31895,0.905308
32090,0.905911
32335,0.906514
32583,0.907117
32647,0.907720
32695,0.908323
32735,0.908926
33469,0.909530
33822,0.910133
34527,0.910736
34855,0.911339
35200,0.911942
35217,0.912545
35407,0.913148
35590,0.913752
35674,0.914355
36006,0.914958
36068,0.915561
36082,0.916164
36986,0.916767
37067,0.917370
37161,0.917973
37330,0.918577
37703,0.919180
37887,0.919783
37949,0.920386
38037,0.920989
38049,0.921592
38523,0.922195
39143,0.922799
39576,0.923402
40113,0.924005
40992,0.924608
41731,0.925211
42080,0.925814
42871,0.926417
43080,0.927021
43583,0.927624
43769,0.928227
43820,0.928830
44280,0.929433
45394,0.930036
45424,0.930639
46151,0.931242
46286,0.931846
46366,0.932449
46412,0.933052
46764,0.933655
47196,0.934258
47559,0.934861
48239,0.935464
48431,0.936068
48944,0.936671
49799,0.937274
51527,0.937877
51692,0.938480
52539,0.939083
52932,0.939686
52965,0.940290
53183,0.940893
54892,0.941496
56537,0.942099
57498,0.942702
58000,0.943305
59452,0.943908
60058,0.944511
60530,0.945115
63160,0.945718
63198,0.946321
64071,0.946924
65034,0.947527
65076,0.948130
65139,0.948733
66497,0.949337
66655,0.949940
67641,0.950543
67862,0.951146
69124,0.951749
69481,0.952352
69605,0.952955
69734,0.953559
70145,0.954162
72762,0.954765
74025,0.955368
74700,0.955971
75698,0.956574
76289,0.957177
76398,0.957780
76440,0.958384
76939,0.958987
77695,0.959590
77768,0.960193
81066,0.960796
81487,0.961399
82562,0.962002
84121,0.962606
84184,0.963209
85282,0.963812
85901,0.964415
86452,0.965018
90587,0.965621
91220,0.966224
91377,0.966828
92690,0.967431
93582,0.968034
95226,0.968637
95676,0.969240
99572,0.969843
99831,0.970446



















































==> data/syntcomp-global-ql_sem.txt <==
4,0.001236
5,0.003090
7,0.003708
8,0.009271
9,0.009889
10,0.015451
10,0.017923
10,0.018541
10,0.021014
10,0.026576
10,0.093325
11,0.093943
11,0.094561
12,0.111248
12,0.113103
12,0.124227
12,0.129790
12,0.135352
12,0.140915
12,0.146477
12,0.152040
13,0.155130
13,0.155748
14,0.161310
14,0.166873
14,0.169345
14,0.170581
16,0.173671
16,0.174289
17,0.179852
18,0.182324
18,0.182942
22,0.188504
24,0.194067
25,0.194685
32,0.197775
33,0.199629
36,0.200247
44,0.205810
53,0.211372
53,0.216934
77,0.222497
80,0.223115
82,0.223733
103,0.224351
108,0.224969
113,0.230532
114,0.231768
118,0.232386
125,0.233004
126,0.233622
129,0.234240
135,0.234858
136,0.235476
137,0.236094
142,0.236712
143,0.237330
159,0.237948
166,0.238566
167,0.239184
172,0.239802
184,0.240420
188,0.245983
194,0.249691
200,0.250309
205,0.250927
214,0.251545
216,0.252163
229,0.254017
236,0.254635
243,0.255871
244,0.261434
244,0.262052
248,0.262670
253,0.263288
255,0.263906
256,0.265142
258,0.266378
259,0.266996
261,0.267614
263,0.268232
268,0.279357
268,0.279975
272,0.281211
273,0.281829
275,0.282447
276,0.283066
291,0.283684
301,0.284302
309,0.284920
314,0.285538
320,0.286156
333,0.286774
341,0.287392
355,0.288010
381,0.288628
392,0.289246
406,0.289864
407,0.291100
409,0.291718
413,0.292954
419,0.294190
424,0.294808
425,0.295426
427,0.296044
437,0.296663
440,0.297281
441,0.297899
444,0.298517
449,0.299135
450,0.299753
452,0.300371
469,0.300989
470,0.301607
471,0.307169
472,0.307787
474,0.308405
475,0.309023
478,0.314586
484,0.315204
498,0.315822
505,0.316440
506,0.317058
518,0.318294
522,0.318912
523,0.319530
527,0.320148
548,0.320766
555,0.321384
565,0.322002
566,0.322621
581,0.323239
586,0.323857
591,0.325093
595,0.325711
598,0.326329
599,0.327565
602,0.328183
605,0.328801
610,0.329419
618,0.330037
624,0.330655
656,0.331273
659,0.331891
660,0.332509
668,0.333127
669,0.333745
671,0.334363
673,0.334981
677,0.335600
678,0.336836
683,0.337454
687,0.338072
688,0.338690
698,0.339926
706,0.341162
710,0.341780
727,0.342398
729,0.343016
733,0.343634
741,0.344252
744,0.344870
753,0.345488
756,0.346106
758,0.346724
761,0.347342
763,0.347960
764,0.348578
767,0.349197
780,0.349815
790,0.350433
795,0.351051
799,0.351669
800,0.352287
801,0.352905
803,0.353523
806,0.354141
814,0.354759
818,0.355377
825,0.355995
830,0.356613
846,0.357231
847,0.357849
854,0.358467
866,0.359085
871,0.359703
876,0.360321
877,0.360939
881,0.361557
897,0.362794
899,0.363412
903,0.364030
906,0.364648
943,0.365266
947,0.365884
948,0.366502
950,0.367120
968,0.367738
971,0.368356
976,0.368974
987,0.369592
1012,0.370210
1013,0.370828
1015,0.371446
1022,0.372064
1025,0.372682
1033,0.373300
1036,0.378863
1037,0.379481
1045,0.380099
1061,0.380717
1062,0.381335
1066,0.381953
1071,0.382571
1075,0.383189
1087,0.383807
1091,0.384425
1094,0.385043
1098,0.385661
1100,0.386279
1104,0.387515
1105,0.388133
1110,0.388752
1112,0.389370
1113,0.389988
1118,0.390606
1119,0.391224
1130,0.391842
1138,0.392460
1140,0.393696
1144,0.394314
1146,0.394932
1150,0.395550
1151,0.396168
1154,0.397404
1159,0.398022
1162,0.398640
1167,0.399258
1168,0.399876
1174,0.400494
1175,0.401112
1176,0.401731
1177,0.402967
1181,0.404203
1184,0.404821
1189,0.405439
1190,0.406057
1193,0.406675
1196,0.407293
1197,0.407911
1198,0.409147
1199,0.410383
1200,0.411001
1201,0.411619
1203,0.412237
1206,0.412855
1209,0.413473
1210,0.414091
1212,0.414710
1217,0.415328
1222,0.415946
1228,0.416564
1234,0.417182
1235,0.417800
1247,0.420272
1247,0.421508
1258,0.422126
1261,0.422744
1272,0.423362
1281,0.424598
1284,0.425834
1285,0.427070
1297,0.428307
1304,0.428925
1308,0.429543
1309,0.430161
1310,0.430779
1312,0.431397
1313,0.432015
1316,0.432633
1322,0.433251
1323,0.434487
1326,0.435105
1331,0.435723
1335,0.436341
1339,0.436959
1344,0.437577
1345,0.438195
1348,0.438813
1351,0.439431
1361,0.440049
1365,0.440667
1368,0.441904
1372,0.443140
1373,0.444376
1374,0.444994
1377,0.445612
1378,0.446230
1378,0.449320
1384,0.449938
1393,0.450556
1396,0.451792
1397,0.452410
1398,0.453646
1400,0.454265
1403,0.454883
1407,0.455501
1410,0.456737
1411,0.457973
1415,0.458591
1416,0.459209
1419,0.459827
1421,0.460445
1431,0.461063
1436,0.461681
1437,0.462917
1446,0.464771
1447,0.465389
1451,0.466007
1460,0.467244
1461,0.468480
1463,0.469098
1466,0.469716
1467,0.470334
1479,0.470952
1481,0.471570
1483,0.472188
1487,0.472806
1488,0.474042
1489,0.474660
1490,0.475278
1491,0.475896
1495,0.476514
1500,0.477132
1502,0.477750
1503,0.478368
1506,0.478986
1511,0.479604
1512,0.480222
1523,0.480841
1524,0.481459
1532,0.482077
1537,0.482695
1538,0.483313
1539,0.483931
1544,0.484549
1549,0.485167
1557,0.485785
1560,0.486403
1562,0.487021
1563,0.487639
1566,0.488875
1568,0.489493
1571,0.490111
1581,0.490729
1593,0.491965
1595,0.492583
1596,0.493201
1597,0.493820
1599,0.494438
1602,0.495056
1608,0.495674
1612,0.496292
1613,0.496910
1624,0.497528
1625,0.498146
1628,0.498764
1631,0.500000
1645,0.500618
1646,0.501236
1650,0.501854
1655,0.502472
1656,0.503090
1662,0.503708
1665,0.504944
1670,0.505562
1671,0.506180
1677,0.506799
1680,0.507417
1683,0.508035
1690,0.508653
1691,0.509271
1693,0.509889
1695,0.510507
1696,0.511125
1700,0.511743
1701,0.512361
1702,0.512979
1703,0.513597
1706,0.514215
1707,0.514833
1722,0.516069
1724,0.516687
1727,0.517305
1731,0.518541
1735,0.519159
1741,0.519778
1743,0.520396
1748,0.521014
1752,0.521632
1755,0.522250
1759,0.523486
1760,0.524104
1765,0.524722
1766,0.525340
1773,0.525958
1777,0.526576
1778,0.527194
1780,0.527812
1782,0.528430
1784,0.529048
1788,0.529666
1803,0.530902
1804,0.531520
1809,0.532138
1818,0.532756
1822,0.533375
1823,0.533993
1824,0.534611
1827,0.535229
1828,0.535847
1831,0.536465
1833,0.537701
1840,0.538319
1842,0.538937
1846,0.539555
1849,0.540173
1852,0.540791
1853,0.541409
1856,0.542027
1857,0.542645
1858,0.543263
1859,0.544499
1862,0.545117
1888,0.545735
1889,0.546354
1893,0.547590
1894,0.548208
1895,0.548826
1896,0.549444
1899,0.550062
1902,0.550680
1903,0.551916
1908,0.552534
1915,0.553770
1916,0.554388
1919,0.555006
1920,0.555624
1927,0.556860
1930,0.557478
1936,0.558096
1941,0.558714
1945,0.559333
1946,0.559951
1948,0.560569
1950,0.561187
1952,0.561805
1953,0.563041
1959,0.563659
1967,0.564277
1976,0.564895
1982,0.565513
1983,0.566131
1994,0.566749
1995,0.567985
2001,0.568603
2005,0.569839
2014,0.570457
2018,0.571075
2020,0.571693
2022,0.572311
2027,0.572930
2045,0.573548
2050,0.574784
2051,0.575402
2052,0.576020
2057,0.576638
2060,0.577874
2064,0.579110
2065,0.579728
2069,0.580346
2073,0.580964
2077,0.581582
2081,0.582200
2087,0.582818
2088,0.584054
2093,0.584672
2094,0.585290
2104,0.585909
2105,0.586527
2110,0.587145
2112,0.588381
2114,0.588999
2115,0.589617
2124,0.590235
2127,0.590853
2128,0.591471
2129,0.592089
2130,0.593325
2140,0.593943
2146,0.594561
2169,0.595179
2170,0.596415
2176,0.597033
2177,0.597651
2185,0.598269
2189,0.598888
2198,0.599506
2201,0.600124
2212,0.600742
2213,0.601360
2215,0.601978
2220,0.602596
2221,0.603214
2222,0.603832
2223,0.604450
2227,0.605068
2235,0.605686
2241,0.606304
2246,0.606922
2249,0.607540
2250,0.608158
2253,0.608776
2255,0.609394
2260,0.610012
2263,0.611248
2273,0.611867
2274,0.613103
2284,0.613721
2285,0.614339
2298,0.614957
2303,0.615575
2308,0.617429
2309,0.618047
2317,0.618665
2325,0.619283
2326,0.619901
2333,0.620519
2334,0.621137
2339,0.621755
2346,0.622373
2347,0.622991
2350,0.624227
2365,0.624845
2370,0.625464
2371,0.626082
2372,0.626700
2374,0.627318
2377,0.628554
2382,0.629172
2388,0.629790
2407,0.630408
2408,0.631644
2413,0.632262
2425,0.632880
2429,0.633498
2451,0.634734
2460,0.635352
2461,0.635970
2464,0.636588
2467,0.637206
2468,0.637824
2473,0.638443
2478,0.639061
2484,0.639679
2485,0.640297
2488,0.640915
2494,0.641533
2502,0.642151
2505,0.643387
2517,0.644005
2518,0.644623
2523,0.645241
2526,0.645859
2539,0.646477
2543,0.647095
2550,0.647713
2559,0.648331
2562,0.648949
2564,0.649567
2568,0.650185
2584,0.650803
2591,0.651422
2593,0.653276
2620,0.653894
2627,0.654512
2651,0.655130
2664,0.655748
2666,0.656366
2674,0.656984
2686,0.657602
2688,0.658220
2690,0.658838
2700,0.659456
2703,0.660074
2712,0.660692
2737,0.661310
2769,0.661928
2779,0.662546
2781,0.663164
2784,0.663782
2785,0.664400
2799,0.665019
2805,0.665637
2810,0.666873
2817,0.667491
2831,0.668109
2832,0.668727
2836,0.669345
2837,0.669963
2845,0.670581
2852,0.672435
2855,0.673053
2869,0.673671
2874,0.674289
2879,0.674907
2883,0.675525
2888,0.676761
2916,0.677379
2917,0.677998
2926,0.678616
2928,0.679234
2941,0.679852
2974,0.680470
2976,0.681088
2977,0.681706
2996,0.682324
3015,0.682942
3018,0.683560
3022,0.684178
3045,0.684796
3048,0.685414
3068,0.686032
3073,0.686650
3080,0.687268
3108,0.687886
3111,0.689740
3134,0.690358
3138,0.690977
3147,0.691595
3161,0.692213
3197,0.693449
3201,0.694067
3234,0.694685
3243,0.695303
3253,0.695921
3259,0.696539
3260,0.697157
3286,0.698393
3296,0.699011
3302,0.699629
3308,0.700247
3323,0.700865
3350,0.701483
3361,0.702101
3417,0.702719
3428,0.703337
3431,0.703956
3443,0.704574
3475,0.705192
3488,0.705810
3539,0.706428
3549,0.707046
3550,0.707664
3553,0.708282
3593,0.708900
3600,0.709518
3688,0.710136
3709,0.710754
3713,0.711372
3723,0.711990
3743,0.712608
3768,0.713226
3779,0.713844
3792,0.714462
3804,0.715080
3854,0.715698
3858,0.716316
3878,0.716934
3896,0.717553
3911,0.718171
3999,0.718789
4027,0.719407
4056,0.720025
4061,0.720643
4083,0.721261
4137,0.721879
4172,0.722497
4178,0.723115
4258,0.723733
4266,0.724351
4270,0.724969
4381,0.725587
4433,0.726205
4452,0.726823
4485,0.727441
4510,0.728059
4551,0.728677
4721,0.729295
4738,0.729913
4809,0.730532
4963,0.731150
5001,0.731768
5105,0.732386
5106,0.733004
5110,0.733622
5223,0.734240
5267,0.734858
5291,0.735476
5312,0.736094
5453,0.736712
5463,0.737330
5473,0.737948
5524,0.738566
5621,0.739184
5622,0.739802
5677,0.740420
5731,0.741038
5926,0.744129
6001,0.744747
6039,0.745365
6041,0.745983
6082,0.746601
6090,0.747219
6193,0.747837
6234,0.748455
6252,0.749073
6272,0.749691
6335,0.750309
6352,0.750927
6397,0.751545
6413,0.752163
6441,0.754017
6728,0.754635
6741,0.755253
6771,0.755871
6886,0.756489
6960,0.757108
6983,0.757726
7040,0.758962
7050,0.759580
7106,0.760198
7114,0.760816
7136,0.761434
7165,0.762052
7176,0.762670
7204,0.763288
7367,0.763906
7370,0.764524
7380,0.765142
7388,0.765760
7389,0.766378
7434,0.766996
7461,0.767614
7544,0.768232
7547,0.768850
7560,0.769468
7562,0.770087
7574,0.770705
7644,0.771323
7649,0.771941
7653,0.772559
7667,0.773177
7672,0.773795
7673,0.774413
7686,0.775031
7746,0.775649
7768,0.776267
7794,0.776885
7805,0.777503
7841,0.778121
7910,0.778739
7956,0.779357
8024,0.779975
8047,0.780593
8151,0.781211
8158,0.781829
8168,0.782447
8206,0.783066
8209,0.783684
8229,0.784302
8232,0.784920
8245,0.785538
8437,0.786156
8464,0.786774
8503,0.787392
8621,0.788010
8667,0.788628
8717,0.789246
8735,0.789864
8769,0.790482
8831,0.791100
8846,0.791718
8903,0.792336
8938,0.792954
9003,0.793572
9009,0.794190
9013,0.794808
9236,0.795426
9245,0.796044
9343,0.796663
9377,0.797281
9401,0.797899
9418,0.798517
9468,0.799135
9497,0.799753
9680,0.800371
9711,0.800989
9729,0.801607
9739,0.802225
9744,0.802843
9861,0.803461
9950,0.804079
9984,0.804697
10067,0.805315
10096,0.805933
10170,0.806551
10175,0.807169
10193,0.807787
10204,0.808405
10240,0.809023
10285,0.809642
10406,0.810260
10451,0.810878
10551,0.811496
10557,0.812114
10560,0.812732
10573,0.813350
10583,0.813968
10591,0.814586
10597,0.815204
10622,0.815822
10648,0.817058
10804,0.817676
10871,0.818294
10888,0.818912
10929,0.819530
10939,0.820148
10945,0.820766
10948,0.821384
10985,0.822002
11071,0.822621
11137,0.823239
11164,0.823857
11166,0.824475
11170,0.825093
11180,0.825711
11314,0.826329
11457,0.826947
11534,0.827565
11564,0.828183
11601,0.828801
11636,0.829419
11712,0.830037
11731,0.830655
11767,0.831273
11807,0.831891
11818,0.832509
12203,0.833127
12266,0.833745
12362,0.834363
12464,0.834981
12603,0.835600
12625,0.836218
12626,0.836836
12663,0.837454
12698,0.838072
12704,0.838690
12749,0.839308
12808,0.839926
12847,0.840544
12930,0.841162
12967,0.841780
12979,0.842398
13047,0.843016
13317,0.843634
13398,0.844252
13409,0.844870
13564,0.845488
13638,0.846106
13777,0.846724
13855,0.847342
13910,0.847960
13919,0.848578
14016,0.849197
14029,0.849815
14091,0.850433
14092,0.851051
14259,0.851669
14302,0.852287
14307,0.852905
14365,0.853523
14487,0.854141
14713,0.854759
14775,0.855377
14850,0.855995
14950,0.856613
14972,0.857231
15004,0.857849
15047,0.858467
15462,0.859085
15478,0.859703
15512,0.860321
15647,0.860939
16010,0.861557
16059,0.862176
16151,0.862794
16335,0.863412
16391,0.864030
16397,0.864648
16399,0.865266
16785,0.865884
17060,0.866502
17142,0.867120
17436,0.867738
17476,0.868974
17495,0.869592
17740,0.870210
17953,0.870828
18233,0.871446
18348,0.872064
18386,0.872682
18534,0.873300
19025,0.873918
19299,0.874536
19842,0.875155
19989,0.875773
20285,0.876391
20800,0.877009
20903,0.877627
20993,0.878245
21491,0.878863
21528,0.879481
21831,0.880099
21850,0.880717
22035,0.881335
22134,0.881953
22977,0.882571
23111,0.883189
23215,0.883807
23274,0.884425
23589,0.885043
23620,0.885661
23752,0.886279
24007,0.886897
24139,0.887515
24261,0.888133
24271,0.888752
24546,0.889370
24552,0.889988
24641,0.890606
24720,0.891224
24909,0.891842
25391,0.892460
25443,0.893078
25526,0.893696
25586,0.894314
26053,0.894932
26090,0.895550
26474,0.896168
26490,0.896786
26582,0.897404
26814,0.898022
27130,0.898640
28009,0.899258
28026,0.899876
28099,0.900494
28525,0.901112
28905,0.901731
29651,0.902349
30202,0.902967
30446,0.903585
30534,0.904203
31399,0.904821
31937,0.905439
33178,0.906057
33199,0.906675
33699,0.907293
33907,0.907911
33921,0.908529
34826,0.909147
35039,0.909765
36636,0.910383
36966,0.911001
37194,0.911619
37464,0.912237
37520,0.912855
37976,0.913473
38812,0.914091
39891,0.914710
40024,0.915328
40089,0.915946
41596,0.916564
41638,0.917182
41932,0.917800
42037,0.918418
42559,0.919036
42703,0.919654
42777,0.920272
43050,0.920890
43084,0.921508
43213,0.922126
43827,0.922744
45055,0.923362
45211,0.923980
45243,0.924598
45454,0.925216
45469,0.925834
45548,0.926452
45702,0.927070
45824,0.927689
45894,0.928307
46055,0.928925
47599,0.929543
47622,0.930161
48153,0.930779
48567,0.931397
49746,0.932015
51352,0.932633
52094,0.933251
52943,0.933869
53091,0.934487
53861,0.935105
53911,0.935723
54557,0.936341
55046,0.936959
55819,0.937577
55977,0.938195
57044,0.938813
57069,0.939431
57717,0.940049
57966,0.940667
59119,0.941286
59935,0.941904
60537,0.942522
64289,0.943140
67253,0.943758
71374,0.944376
71773,0.944994
72672,0.945612
73760,0.946230
74631,0.946848
76185,0.947466
77978,0.948084
78073,0.948702
79386,0.949320
81752,0.949938
84914,0.950556
85001,0.951174
85789,0.951792
86287,0.952410
86839,0.953028
87364,0.953646
87490,0.954265
88355,0.954883
88766,0.955501
89044,0.956119
89334,0.956737
89555,0.957355
89624,0.957973
93726,0.958591
93818,0.959209
93948,0.959827
94796,0.960445
95953,0.961063
98048,0.961681
98724,0.962299































































==> data/syntcomp-global-si.txt <==
5,0.005213
8,0.008293
9,0.008767
10,0.013979
12,0.017060
15,0.022154
16,0.029262
18,0.046558
19,0.046677
20,0.050823
22,0.051179
24,0.059946
27,0.069423
30,0.070845
32,0.076057
34,0.076887
36,0.081981
37,0.082218
38,0.084943
42,0.085061
44,0.089800
48,0.101884
54,0.102002
57,0.104253
58,0.108873
60,0.114441
62,0.114915
64,0.120009
67,0.122023
68,0.126288
72,0.136832
74,0.141689
78,0.144414
81,0.146310
84,0.156143
87,0.156617
88,0.160171
90,0.164199
93,0.168819
96,0.173913
106,0.175690
108,0.183509
112,0.189314
114,0.206018
116,0.206729
117,0.209098
120,0.214903
126,0.215140
129,0.215377
132,0.221419
134,0.225684
135,0.228172
144,0.235043
158,0.235399
159,0.239782
160,0.241678
162,0.246535
168,0.258974
171,0.303400
172,0.304585
174,0.310864
176,0.311456
180,0.316432
192,0.322711
194,0.326383
200,0.328634
201,0.332544
204,0.337638
212,0.339178
215,0.342021
216,0.343798
224,0.345931
225,0.347115
226,0.347234
232,0.349129
237,0.353868
240,0.356000
243,0.366189
244,0.366781
248,0.367018
256,0.369624
258,0.370809
261,0.372231
264,0.373652
265,0.375785
270,0.388698
279,0.390594
280,0.393081
288,0.394740
291,0.396162
304,0.397465
306,0.397583
315,0.398886
318,0.399360
320,0.401493
324,0.404691
326,0.406350
330,0.408009
339,0.408364
345,0.408601
352,0.411800
358,0.412273
360,0.416775
366,0.420685
372,0.425424
380,0.426964
381,0.427082
384,0.427556
387,0.430636
388,0.431110
396,0.431347
399,0.431465
400,0.432058
405,0.432295
420,0.433124
440,0.436204
452,0.437507
456,0.439640
458,0.441417
459,0.441772
460,0.442365
465,0.443075
480,0.443431
485,0.444379
488,0.444971
489,0.445800
494,0.448525
496,0.451131
508,0.452198
513,0.453382
514,0.453738
516,0.455396
528,0.455989
532,0.456699
537,0.460017
550,0.460846
565,0.463215
575,0.464281
576,0.466414
582,0.469020
588,0.470323
592,0.471271
603,0.471390
604,0.476839
612,0.478735
630,0.481223
635,0.482526
645,0.487028
652,0.487857
660,0.489634
665,0.490226
672,0.493899
678,0.494847
679,0.495202
684,0.497808
687,0.501955
690,0.504087
716,0.505390
736,0.508944
741,0.511314
762,0.512262
765,0.514631
771,0.519133
774,0.521858
776,0.522687
784,0.526122
792,0.528255
798,0.529321
804,0.531098
805,0.532164
815,0.533941
840,0.535600
844,0.536785
855,0.537732
864,0.545433
888,0.548987
889,0.550764
903,0.552897
906,0.557991
908,0.558939
916,0.563203
918,0.563559
924,0.563914
931,0.565573
938,0.577894
940,0.585950
942,0.586305
974,0.586542
980,0.586897
984,0.588082
1005,0.588793
1010,0.593887
1026,0.594242
1028,0.594479
1032,0.597086
1050,0.597204
1064,0.598270
1104,0.599810
1152,0.600640
1161,0.601824
1175,0.602061
1184,0.602654
1206,0.605260
1208,0.608814
1233,0.609525
1256,0.611302
1266,0.614738
1290,0.616278
1312,0.618766
1362,0.620187
1368,0.620898
1407,0.623860
1410,0.626348
1419,0.626821
1420,0.628480
1425,0.629191
1445,0.630020
1461,0.631442
1468,0.631560
1510,0.632745
1516,0.633100
1540,0.634640
1548,0.634759
1570,0.635588
1640,0.636299
1644,0.639735
1645,0.641156
1647,0.641986
1666,0.642222
1688,0.642696
1728,0.643289
1734,0.644710
1755,0.644829
1775,0.647435
1794,0.651463
1810,0.656439
1816,0.657268
1835,0.661888
1840,0.664732
1880,0.666746
1884,0.668878
1895,0.670537
1900,0.671721
1904,0.672432
1925,0.674446
1948,0.677171
1968,0.677645
2000,0.677882
2016,0.678474
2023,0.681080
2040,0.682502
2052,0.685819
2055,0.686767
2070,0.687004
2115,0.687596
2130,0.688307
2142,0.689729
2196,0.693046
2202,0.693401
2270,0.694231
2274,0.697074
2296,0.697311
2300,0.699562
2304,0.700983
2310,0.702523
2312,0.702760
2332,0.707025
2340,0.707499
2350,0.708091
2375,0.710342
2380,0.712001
2415,0.712119
2435,0.712830
2448,0.713423
2485,0.713541
2550,0.716029
2580,0.716266
2592,0.717451
2618,0.718043
2632,0.718398
2653,0.718635
2691,0.719701
2715,0.719820
2724,0.720886
2736,0.721952
2745,0.722545
2760,0.722663
2850,0.723611
2856,0.724085
2880,0.724914
2925,0.725862
3008,0.726217
3060,0.727402
3096,0.728942
3105,0.729771
3150,0.729890
3168,0.730245
3188,0.730364
3200,0.730601
3294,0.730956
3304,0.733681
3384,0.735576
3440,0.738657
3450,0.741144
3456,0.741263
3498,0.742092
3510,0.742921
3595,0.743158
3600,0.743277
3672,0.746594
3760,0.747897
3795,0.749082
3814,0.751451
3834,0.751570
3948,0.752517
3985,0.753939
4000,0.754650
4026,0.754768
4095,0.755953
4128,0.758441
4136,0.759389
4140,0.759507
4212,0.759981
4300,0.761047
4314,0.761284
4400,0.761403
4512,0.764009
4572,0.768866
4606,0.769577
4626,0.770288
4680,0.770762
4697,0.771591
4725,0.776567
4782,0.779647
4784,0.783201
4800,0.784267
4856,0.784386
4896,0.785570
4914,0.786518
4956,0.789361
5033,0.789717
5076,0.790665
5112,0.791375
5160,0.792916
5200,0.794100
5244,0.794219
5264,0.794337
5265,0.794930
5368,0.795759
5397,0.797536
5579,0.797891
5600,0.798721
5616,0.800024
5640,0.800379
5681,0.800616
5721,0.803222
5752,0.803341
5850,0.803696
6000,0.803933
6039,0.804762
6070,0.807606
6118,0.808080
6168,0.809620
6192,0.809857
6204,0.810094
6292,0.814003
6318,0.815425
6376,0.815543
6390,0.816372
6400,0.816728
6435,0.816846
6471,0.818386
6482,0.818742
6555,0.819453
6608,0.824073
6708,0.824191
6710,0.825376
6858,0.825613
6909,0.828812
6939,0.829523
6992,0.830589
7020,0.830944
7176,0.832484
7190,0.834024
7284,0.835683
7315,0.835801
7381,0.836631
7429,0.837105
7628,0.837223
7668,0.839000
7710,0.839237
7722,0.839474
7826,0.839711
7865,0.840540
7866,0.841370
7909,0.842317
8052,0.842791
8303,0.843620
8424,0.843976
8481,0.844094
8498,0.844450
8628,0.844568
8740,0.844687
8926,0.845634
8944,0.847411
8946,0.848596
9177,0.848715
9212,0.849899
9405,0.850018
9438,0.850373
9614,0.850492
9712,0.850610
9723,0.855349
10062,0.858311
10224,0.858785
10450,0.859377
10483,0.859495
10500,0.859969
11412,0.860088
11495,0.860917
12389,0.861272
12540,0.863286
13125,0.867314
13342,0.867433
13389,0.871224
13398,0.875963
13585,0.878332
13605,0.878450
14295,0.878806
14630,0.880464
15216,0.881531
15248,0.882597
15675,0.883308
15750,0.883900
16201,0.884848
16326,0.885322
16720,0.887217
16980,0.887336
17154,0.888165
17288,0.890653
17468,0.891837
17566,0.891956
17765,0.894325
17852,0.894681
18107,0.895036
18810,0.895865
19020,0.899775
19047,0.900486
19060,0.901078
19149,0.901433
19716,0.902974
19855,0.903803
20013,0.904040
20097,0.904395
20184,0.906528
20376,0.906883
20748,0.909252
20900,0.909963
21610,0.912214
21768,0.913280
21835,0.917071
21896,0.917782
21919,0.917901
21945,0.918019
23772,0.919559
24216,0.919796
24489,0.920862
24645,0.923824
25080,0.923943
25230,0.926194
25532,0.929511
25885,0.930103
25932,0.930340
25935,0.932828
26349,0.933302
27168,0.934605
27210,0.935908
27243,0.936500
27370,0.940054
27584,0.940528
28300,0.940647
28574,0.943372
29574,0.943846
29931,0.944201
30270,0.944912
30276,0.945504
30564,0.946333
30888,0.946452
31062,0.947755
31122,0.947873
31915,0.948229
32844,0.948940
33297,0.950835
33960,0.951428
34480,0.955219
34856,0.956759
35054,0.956877
35080,0.957351
35375,0.957825
36239,0.960787
36324,0.961971
36504,0.962208
37116,0.962327
37356,0.962445
37366,0.964815
38298,0.965644
39178,0.966118
39351,0.966473
40752,0.966592
40960,0.967776
41240,0.968132
41376,0.968843
41416,0.969079
42096,0.971567
42378,0.971686
43302,0.972278
43416,0.972397
43570,0.975714
44681,0.975951
45210,0.977372
45364,0.977846
47426,0.978912
47544,0.979031
49112,0.980453
49152,0.983770
49488,0.984362
51550,0.984836
52284,0.985073
52988,0.985547
53064,0.985665
53352,0.985784
53612,0.986021
54252,0.989101
55674,0.989338
56128,0.989930
57344,0.990404
57736,0.990641
58968,0.990759
59798,0.990878
61761,0.991115
63144,0.991233
63294,0.991826
65394,0.991944
66235,0.995261
69027,0.995380
79482,0.996446
79926,0.996564
82008,0.996683
86832,0.996801
92729,0.996920
96480,0.997038























==> data/syntcomp-global-si_eps.txt <==
5,0.004817
8,0.005780
9,0.007707
10,0.012524
12,0.014451
15,0.019268
16,0.027938
18,0.045279
20,0.050096
24,0.060694
27,0.069364
32,0.078998
34,0.079961
36,0.083815
38,0.087669
42,0.088632
44,0.093449
48,0.102119
57,0.103083
58,0.107900
60,0.117534
62,0.119461
64,0.124277
68,0.127168
72,0.138728
74,0.140655
81,0.145472
84,0.154143
88,0.158960
93,0.161850
96,0.166667
102,0.167630
108,0.175337
111,0.176301
112,0.185934
114,0.216763
116,0.218690
117,0.223507
120,0.230250
128,0.232177
129,0.236031
132,0.240848
134,0.246628
135,0.248555
144,0.256262
148,0.258189
158,0.260116
159,0.269750
160,0.273603
162,0.283237
168,0.293834
171,0.320809
172,0.321773
174,0.330443
180,0.334297
192,0.342004
200,0.345857
201,0.349711
204,0.354528
212,0.355491
224,0.359345
225,0.361272
226,0.362235
228,0.363198
237,0.365125
240,0.367052
243,0.371869
244,0.372832
261,0.374759
264,0.377649
270,0.379576
279,0.385356
288,0.387283
291,0.389210
304,0.391137
306,0.395954
316,0.396917
324,0.398844
326,0.401734
330,0.404624
339,0.407514
352,0.409441
358,0.410405
360,0.422929
366,0.430636
372,0.435453
380,0.436416
381,0.438343
384,0.441233
387,0.443160
388,0.446050
396,0.447977
399,0.448940
452,0.449904
460,0.452794
480,0.454721
485,0.458574
489,0.459538
494,0.461464
496,0.464355
508,0.467245
513,0.468208
516,0.473988
528,0.475915
532,0.477842
537,0.481696
575,0.483622
576,0.485549
582,0.486513
588,0.487476
592,0.489403
603,0.490366
604,0.497110
645,0.500963
660,0.503854
684,0.506744
687,0.510597
714,0.511561
736,0.516378
741,0.519268
771,0.521195
774,0.523121
784,0.526012
798,0.527938
804,0.529865
815,0.530829
840,0.532755
844,0.533719
855,0.534682
864,0.537572
867,0.538536
888,0.539499
903,0.542389
906,0.547206
908,0.550096
916,0.552023
931,0.553950
938,0.570328
940,0.579961
942,0.580925
952,0.581888
974,0.582852
980,0.583815
984,0.588632
1005,0.589595
1010,0.594412
1028,0.597303
1032,0.599229
1050,0.600193
1065,0.601156
1137,0.602119
1145,0.606936
1152,0.611753
1155,0.612717
1156,0.616570
1184,0.618497
1190,0.620424
1206,0.621387
1208,0.622351
1233,0.628131
1256,0.629094
1260,0.630058
1266,0.631985
1290,0.632948
1312,0.634875
1362,0.635838
1368,0.637765
1380,0.638728
1410,0.639692
1420,0.642582
1425,0.644509
1428,0.645472
1461,0.648362
1468,0.650289
1470,0.651252
1510,0.653179
1516,0.654143
1540,0.657996
1570,0.658960
1645,0.659923
1688,0.661850
1725,0.664740
1728,0.666667
1775,0.667630
1794,0.675337
1810,0.680154
1835,0.682081
1840,0.684008
1880,0.684971
1884,0.685934
1900,0.688825
1948,0.689788
1968,0.691715
2000,0.693642
2040,0.694605
2052,0.696532
2070,0.697495
2115,0.699422
2196,0.702312
2198,0.703276
2202,0.704239
2256,0.705202
2270,0.706166
2274,0.709056
2300,0.710983
2304,0.711946
2313,0.712909
2332,0.716763
2340,0.718690
2400,0.719653
2415,0.720617
2448,0.721580
2550,0.724470
2592,0.725434
2622,0.727360
2632,0.728324
2653,0.730250
2684,0.732177
2736,0.733141
2745,0.734104
2800,0.736031
2876,0.738921
2880,0.739884
2925,0.741811
3008,0.742775
3059,0.744701
3060,0.745665
3084,0.746628
3294,0.747592
3304,0.751445
3355,0.752408
3384,0.754335
3440,0.758189
3498,0.759152
3672,0.760116
3814,0.763006
3855,0.763969
3933,0.764933
3948,0.766859
3985,0.771676
4095,0.772640
4212,0.775530
4300,0.776493
4314,0.778420
4512,0.780347
4572,0.785164
4626,0.787091
4697,0.789017
4725,0.793834
4784,0.796724
4856,0.797688
4896,0.800578
4914,0.802505
4956,0.803468
5160,0.804432
5590,0.806358
5640,0.807322
6070,0.810212
6192,0.811175
6292,0.815029
6390,0.815992
6608,0.817919
6708,0.818882
6909,0.820809
7224,0.821773
7284,0.822736
7315,0.824663
7628,0.826590
7668,0.828516
7826,0.830443
8256,0.831407
8260,0.833333
8360,0.838150
8792,0.839114
8926,0.840077
8946,0.841040
9212,0.843931
9288,0.844894
9405,0.847784
9438,0.848748
9568,0.850674
9723,0.855491
9912,0.856455
10224,0.857418
10450,0.859345
10483,0.860308
10884,0.862235
10990,0.863198
11436,0.864162
11495,0.866089
13188,0.867052
13342,0.868979
13389,0.870906
13398,0.873796
13584,0.874759
13585,0.875723
13605,0.877649
15135,0.878613
15750,0.879576
16496,0.881503
16980,0.885356
17154,0.886320
17288,0.887283
17468,0.888247
17584,0.890173
17852,0.892100
18162,0.893064
18165,0.894027
18558,0.895954
19020,0.899807
19047,0.900771
19149,0.901734
19716,0.902697
20097,0.904624
20620,0.905588
21000,0.906551
21189,0.907514
21610,0.908478
21798,0.910405
21835,0.913295
22824,0.914258
23625,0.916185
24216,0.918112
24645,0.919075
25230,0.920039
25431,0.921002
25532,0.922929
25885,0.924855
25932,0.927746
25935,0.932563
26202,0.933526
26250,0.934489
27370,0.935453
28300,0.938343
29064,0.939306
30276,0.940270
30888,0.943160
31915,0.945087
32768,0.946050
32844,0.948940
33696,0.950867
34480,0.952794
34503,0.955684
35080,0.956647
35322,0.957611
35375,0.959538
36239,0.961464
37020,0.962428
38318,0.963391
40368,0.965318
40960,0.966281
41376,0.968208
41416,0.969171
42096,0.971098
43190,0.973988
43570,0.975915
45210,0.976879
48272,0.977842
49112,0.978805
49152,0.979769
49360,0.980732
52284,0.981696
54252,0.984586
56128,0.985549
57344,0.986513
60998,0.987476
63294,0.988439
65536,0.989403
65961,0.991329
69712,0.992293
73290,0.994220
95277,0.995183





==> data/syntcomp-global-si_sem.txt <==
5,0.000994
8,0.003479
9,0.003976
10,0.012922
12,0.014911
15,0.019881
16,0.026342
18,0.044732
20,0.049702
24,0.056660
27,0.065606
32,0.073062
36,0.079026
38,0.081511
44,0.086481
48,0.094433
54,0.096421
57,0.098907
58,0.103877
60,0.108350
62,0.109344
64,0.111332
68,0.114314
72,0.121272
74,0.122763
80,0.123757
81,0.125746
84,0.128231
86,0.128728
88,0.129722
90,0.133698
93,0.137177
96,0.141650
102,0.143638
106,0.145626
108,0.152087
111,0.153082
112,0.160040
114,0.193340
116,0.197813
117,0.200795
120,0.205765
124,0.206262
126,0.211233
129,0.213718
132,0.220179
134,0.224155
135,0.225149
144,0.226640
148,0.227634
156,0.228628
159,0.233101
160,0.234095
162,0.237575
168,0.244036
171,0.270378
172,0.272366
174,0.277833
176,0.280815
180,0.292247
185,0.293241
192,0.297217
194,0.297714
195,0.298708
200,0.301690
201,0.304672
204,0.309642
210,0.310636
212,0.311630
216,0.318091
220,0.319085
222,0.319583
224,0.323062
225,0.324056
228,0.324553
230,0.325050
237,0.327535
240,0.333499
243,0.342445
248,0.342942
252,0.343439
254,0.344433
256,0.345427
258,0.345924
264,0.348410
265,0.349404
268,0.351889
270,0.360835
279,0.364811
280,0.366799
288,0.370775
291,0.373757
300,0.374751
304,0.376740
306,0.381710
315,0.382704
316,0.384195
318,0.385686
320,0.386183
324,0.389662
326,0.390656
330,0.393141
335,0.393638
336,0.395129
339,0.398111
342,0.398608
345,0.401590
352,0.402584
358,0.405070
360,0.410537
366,0.411034
372,0.413519
378,0.414016
380,0.414513
381,0.416501
384,0.418489
387,0.421471
388,0.424453
395,0.425447
396,0.427932
420,0.429423
432,0.430417
440,0.431909
448,0.433400
452,0.435388
456,0.436382
460,0.437376
465,0.437873
480,0.439861
485,0.441849
486,0.443837
488,0.447316
489,0.450298
494,0.452783
496,0.455268
504,0.456759
508,0.458748
512,0.459742
513,0.460736
516,0.464215
528,0.465209
537,0.466700
550,0.467197
567,0.467694
575,0.468191
576,0.474155
582,0.475149
588,0.476143
592,0.477137
603,0.477634
604,0.482107
608,0.482604
610,0.484095
616,0.484592
630,0.485089
645,0.488569
660,0.489066
665,0.491054
672,0.492545
679,0.493042
684,0.495527
687,0.497515
716,0.498509
736,0.503479
741,0.505964
744,0.506461
756,0.507455
768,0.507952
771,0.508946
774,0.511928
784,0.513917
792,0.514414
798,0.515408
804,0.517396
815,0.518390
844,0.520378
855,0.521869
864,0.525348
867,0.526839
888,0.528827
903,0.529324
906,0.537276
908,0.539264
916,0.544732
924,0.545229
938,0.560636
940,0.570080
952,0.570577
960,0.571074
980,0.571571
1005,0.574056
1010,0.579026
1028,0.582505
1032,0.584990
1050,0.586481
1064,0.586978
1101,0.587972
1145,0.590457
1152,0.593936
1155,0.594930
1156,0.598410
1161,0.598907
1175,0.599901
1176,0.600398
1184,0.602386
1190,0.602883
1197,0.603877
1208,0.606362
1233,0.611332
1256,0.612823
1260,0.614314
1266,0.614811
1285,0.615308
1290,0.616302
1312,0.617793
1362,0.618787
1368,0.620278
1372,0.620775
1380,0.621272
1410,0.623260
1419,0.623757
1420,0.626740
1425,0.627734
1428,0.628231
1461,0.630219
1463,0.630716
1468,0.631710
1470,0.633201
1516,0.634692
1540,0.638171
1548,0.639662
1568,0.640159
1570,0.642147
1640,0.645129
1645,0.646620
1647,0.648111
1666,0.649602
1688,0.652087
1728,0.653579
1748,0.654076
1755,0.654573
1775,0.656064
1794,0.661034
1810,0.665507
1816,0.666004
1835,0.666501
1840,0.667495
1880,0.667992
1884,0.668489
1895,0.669483
1900,0.670477
1904,0.671471
1925,0.671968
1948,0.674453
1968,0.675447
2000,0.675944
2016,0.676441
2052,0.677932
2070,0.679920
2106,0.681909
2130,0.682406
2185,0.684394
2196,0.686382
2198,0.687376
2202,0.688867
2256,0.689364
2274,0.690855
2300,0.692843
2304,0.693837
2313,0.694831
2332,0.698807
2350,0.699304
2375,0.700298
2391,0.700795
2400,0.701292
2415,0.701789
2435,0.702286
2448,0.703280
2550,0.705268
2592,0.705765
2622,0.706262
2653,0.706759
2684,0.707256
2715,0.707753
2724,0.709245
2736,0.711233
2745,0.712227
2800,0.714215
2808,0.717197
2820,0.718191
2850,0.718688
2880,0.719682
2925,0.722167
2936,0.722664
3008,0.723161
3032,0.723658
3059,0.725149
3060,0.726640
3084,0.728628
3094,0.729125
3188,0.732107
3200,0.734095
3220,0.734592
3303,0.735089
3304,0.739563
3325,0.740557
3355,0.742545
3440,0.743042
3450,0.743539
3456,0.744036
3498,0.745030
3510,0.746521
3570,0.747515
3595,0.749006
3672,0.751988
3680,0.752982
3795,0.753479
3800,0.753976
3814,0.756958
3855,0.758946
3933,0.759443
3948,0.760934
3985,0.762425
4026,0.764414
4080,0.764911
4095,0.765408
4136,0.765905
4140,0.766402
4314,0.767893
4392,0.768390
4472,0.768887
4572,0.773857
4590,0.774354
4697,0.774851
4725,0.779821
4784,0.782306
4830,0.782803
4856,0.784294
4888,0.785288
4896,0.786282
4956,0.786779
5076,0.788767
5112,0.789264
5160,0.790258
5175,0.790755
5264,0.791750
5590,0.793241
5640,0.795229
5718,0.796223
6020,0.797714
6070,0.800696
6192,0.801690
6390,0.802684
6482,0.803181
6608,0.805666
6708,0.806163
6880,0.808151
6909,0.810636
7176,0.811133
7224,0.813121
7284,0.813618
7315,0.814115
7624,0.815109
7628,0.817097
7668,0.819085
7740,0.819583
7826,0.821074
7865,0.823062
7909,0.824553
8256,0.825547
8260,0.828032
8577,0.828529
8628,0.829026
8926,0.831014
8944,0.832008
9212,0.834493
9288,0.834990
9405,0.835487
9438,0.837972
9530,0.838469
9568,0.840457
9723,0.844930
10224,0.845427
10450,0.845924
10483,0.846421
10500,0.846918
10884,0.849901
11011,0.850398
11436,0.850895
11495,0.851392
11502,0.851889
12108,0.852883
12540,0.853877
12780,0.854374
13125,0.855368
13342,0.855865
13389,0.857853
13398,0.859344
13585,0.860835
13605,0.862326
14295,0.862823
14434,0.863320
14472,0.865308
14630,0.868290
14850,0.870775
15135,0.871769
15531,0.872266
15675,0.877237
16496,0.878231
16720,0.879722
16980,0.884692
17566,0.885189
17584,0.885686
17765,0.886680
17852,0.887674
18162,0.890159
18375,0.890656
19020,0.891153
19296,0.891650
20097,0.895129
20620,0.895626
20708,0.896123
21000,0.896620
21189,0.897117
21610,0.899602
21768,0.900099
21835,0.900596
21980,0.901590
22682,0.902584
23625,0.903082
24178,0.903579
24645,0.905070
24744,0.905567
25230,0.906561
25431,0.908549
25532,0.909543
25932,0.911034
25935,0.913022
26202,0.916501
26250,0.917992
26349,0.918489
26628,0.918986
26806,0.919483
28574,0.919980
28868,0.920974
29574,0.922962
29880,0.925447
30254,0.926441
30276,0.927932
30569,0.928926
30772,0.929920
31122,0.931412
31500,0.931909
31915,0.932406
32697,0.932903
32844,0.934891
34236,0.935885
34480,0.936879
34503,0.938370
35080,0.940358
35132,0.941849
35322,0.942843
36239,0.943340
36309,0.944831
38040,0.945328
38298,0.946819
38318,0.948807
39564,0.949304
40368,0.950298
41376,0.953280
41762,0.953777
41844,0.954274
42096,0.954771
42450,0.955765
43190,0.956759
43570,0.957753
43792,0.958748
45414,0.959245
45648,0.959742
46158,0.960239
47736,0.961233
48272,0.962227
49112,0.963221
49152,0.964215
49360,0.965706
49452,0.966203
49525,0.967197
50544,0.968688
51770,0.970179
52284,0.971173
53256,0.972167
54252,0.976143
56128,0.976640
56600,0.977137
56947,0.977634
57344,0.979622
57447,0.980616
60998,0.981610
63144,0.982604
63294,0.983101
63830,0.984095
65536,0.985586
67301,0.986083
69712,0.986581
72336,0.987078
73728,0.987575
77655,0.988569
78426,0.990060
79482,0.993539
80619,0.994036
92729,0.994533










==> data/syntcomp-lily-ql.txt <==
4,0.004831
5,0.019324
10,0.028986
13,0.043478
105,0.048309
110,0.053140
116,0.057971
121,0.062802
141,0.067633
150,0.072464
168,0.082126
170,0.091787
173,0.096618
176,0.101449
177,0.106280
185,0.111111
493,0.115942
665,0.120773
720,0.125604
727,0.130435
743,0.135266
785,0.140097
793,0.144928
795,0.149758
826,0.154589
841,0.159420
842,0.164251
848,0.169082
851,0.173913
859,0.178744
868,0.188406
869,0.193237
872,0.198068
892,0.202899
897,0.207729
904,0.212560
933,0.217391
935,0.222222
945,0.227053
948,0.231884
949,0.236715
965,0.241546
994,0.246377
999,0.251208
1023,0.256039
1045,0.260870
1051,0.265700
1114,0.270531
1131,0.275362
1159,0.280193
1169,0.285024
1174,0.294686
1175,0.299517
1179,0.304348
1188,0.309179
1197,0.314010
1203,0.318841
1225,0.323671
1227,0.328502
1229,0.333333
1241,0.338164
1244,0.342995
1250,0.347826
1251,0.352657
1264,0.357488
1268,0.362319
1274,0.367150
1336,0.371981
1346,0.376812
1350,0.381643
1376,0.391304
1379,0.396135
1428,0.400966
1469,0.405797
1480,0.410628
1483,0.415459
1500,0.420290
1504,0.425121
1542,0.429952
1551,0.434783
1561,0.439614
1565,0.444444
1576,0.449275
1593,0.454106
1601,0.458937
1603,0.463768
1608,0.468599
1624,0.473430
1625,0.478261
1626,0.483092
1639,0.487923
1659,0.492754
1682,0.497585
1698,0.502415
1700,0.507246
1743,0.512077
1768,0.516908
1773,0.521739
1824,0.526570
1829,0.531401
1842,0.536232
1880,0.541063
1893,0.545894
1896,0.550725
1920,0.555556
1949,0.560386
1975,0.565217
1987,0.570048
1989,0.574879
2007,0.579710
2019,0.584541
2045,0.589372
2194,0.594203
2564,0.599034
2790,0.603865
2973,0.608696
5115,0.613527
5516,0.618357
5524,0.623188
5550,0.628019
6281,0.632850
6746,0.637681
7005,0.642512
7254,0.647343
7294,0.652174
7322,0.657005
7426,0.661836
7466,0.666667
7550,0.671498
7583,0.676329
7664,0.681159
7781,0.685990
7784,0.690821
7790,0.695652
7817,0.700483
7873,0.705314
7880,0.710145
7928,0.719807
7991,0.724638
8009,0.729469
8042,0.734300
8046,0.739130
8223,0.743961
8408,0.748792
9718,0.753623
9816,0.758454
10060,0.763285
10476,0.768116
10667,0.772947
10776,0.777778
10989,0.782609
11095,0.787440
11355,0.792271
11569,0.797101
11785,0.801932
11999,0.806763
12163,0.811594
12184,0.816425
12872,0.821256
13350,0.826087
13356,0.830918
13492,0.835749
13598,0.840580
13605,0.845411
13647,0.850242
14487,0.855072
14571,0.859903
15196,0.864734
15197,0.869565
15236,0.874396
15280,0.879227
15495,0.884058
15643,0.888889
15682,0.893720
15728,0.898551
15870,0.903382
15998,0.908213
16074,0.913043
16252,0.917874
16543,0.922705
16653,0.927536
16655,0.932367
17376,0.937198
20598,0.942029
21657,0.946860
21745,0.951691
21939,0.956522
22167,0.961353
24216,0.966184
24346,0.971014
26127,0.975845
28527,0.980676
33294,0.985507
68469,0.990338




==> data/syntcomp-lily-ql_eps.txt <==
4,0.039683
8,0.087302
10,0.142857
10,0.166667
12,0.206349
13,0.222222
14,0.261905
16,0.277778
17,0.317460
18,0.341270
22,0.380952
24,0.420635
53,0.460317
53,0.515873
113,0.555556
188,0.595238
244,0.650794
478,0.690476
506,0.698413
1110,0.706349
1452,0.714286
1777,0.722222
1821,0.730159
1883,0.738095
1917,0.746032
1941,0.753968
1945,0.761905
1957,0.769841
2104,0.777778
2166,0.785714
2278,0.793651
2311,0.801587
2352,0.809524
2367,0.817460
2401,0.825397
2431,0.833333
2491,0.841270
2500,0.849206
2791,0.857143
2805,0.865079
3484,0.873016
3686,0.880952
3695,0.888889
4365,0.896825
4497,0.904762
4701,0.912698
4914,0.920635
6929,0.928571
8591,0.936508
11079,0.944444
11965,0.952381
14306,0.960317
19503,0.968254
20069,0.976190
23147,0.984127
23881,0.992063
29220,1.000000


==> data/syntcomp-lily-ql_prio.txt <==
4,0.004831
10,0.019324
13,0.028986
23,0.033816
78,0.038647
93,0.043478
103,0.048309
124,0.053140
132,0.057971
164,0.062802
168,0.067633
171,0.072464
172,0.082126
173,0.086957
175,0.091787
179,0.096618
186,0.101449
291,0.106280
476,0.111111
615,0.115942
632,0.120773
672,0.125604
699,0.130435
729,0.135266
746,0.140097
767,0.144928
786,0.149758
792,0.154589
813,0.159420
823,0.164251
825,0.169082
829,0.173913
833,0.178744
839,0.183575
862,0.188406
865,0.193237
867,0.198068
911,0.202899
924,0.207729
928,0.212560
934,0.217391
954,0.222222
956,0.227053
968,0.231884
971,0.236715
989,0.241546
994,0.246377
1009,0.251208
1033,0.256039
1045,0.260870
1066,0.265700
1072,0.270531
1080,0.275362
1083,0.280193
1101,0.285024
1107,0.289855
1127,0.294686
1128,0.299517
1153,0.304348
1163,0.309179
1208,0.314010
1214,0.318841
1241,0.323671
1270,0.328502
1282,0.333333
1311,0.338164
1329,0.342995
1332,0.347826
1342,0.352657
1348,0.357488
1364,0.362319
1381,0.367150
1422,0.371981
1446,0.376812
1464,0.381643
1469,0.386473
1471,0.391304
1484,0.396135
1498,0.400966
1535,0.405797
1544,0.410628
1549,0.415459
1550,0.420290
1568,0.425121
1595,0.429952
1643,0.439614
1679,0.444444
1697,0.449275
1721,0.454106
1733,0.458937
1739,0.463768
1743,0.468599
1744,0.473430
1745,0.478261
1755,0.483092
1770,0.487923
1778,0.492754
1795,0.497585
1829,0.502415
1853,0.507246
1863,0.512077
1865,0.516908
1866,0.521739
1867,0.526570
1878,0.531401
1891,0.536232
1895,0.541063
1924,0.545894
1958,0.550725
1989,0.555556
2034,0.560386
2091,0.565217
2170,0.570048
2210,0.574879
2230,0.579710
2352,0.584541
2421,0.589372
2513,0.594203
2626,0.599034
2649,0.603865
3000,0.608696
3316,0.613527
3318,0.618357
3463,0.623188
3473,0.628019
3518,0.632850
3534,0.637681
3818,0.642512
3852,0.647343
4079,0.652174
5155,0.657005
5894,0.661836
6553,0.666667
6926,0.671498
7038,0.676329
7090,0.681159
7204,0.685990
7237,0.690821
7249,0.695652
7260,0.700483
7281,0.705314
7314,0.710145
7359,0.714976
7401,0.719807
7435,0.724638
7450,0.729469
7496,0.734300
7640,0.739130
7730,0.743961
7783,0.748792
7785,0.758454
7841,0.763285
7846,0.768116
7884,0.772947
7899,0.777778
7900,0.782609
7918,0.787440
7929,0.792271
7940,0.797101
7941,0.801932
7963,0.806763
7986,0.811594
8028,0.816425
8100,0.821256
8121,0.826087
8236,0.830918
8269,0.835749
8356,0.840580
8366,0.845411
8426,0.850242
8465,0.855072
8736,0.859903
8887,0.864734
8918,0.869565
9424,0.874396
10307,0.879227
11105,0.884058
11267,0.888889
11664,0.893720
14814,0.898551
15133,0.903382
15244,0.908213
15354,0.913043
15466,0.917874
15756,0.922705
15803,0.927536
16083,0.932367
16194,0.937198
16203,0.942029
16206,0.946860
16353,0.951691
16381,0.956522
16621,0.961353
16657,0.966184
16664,0.971014
16907,0.975845
24365,0.980676
25386,0.985507
26661,0.990338
26996,0.995169



==> data/syntcomp-lily-ql_sem.txt <==
4,0.009662
5,0.024155
8,0.067633
10,0.111111
10,0.130435
12,0.173913
13,0.198068
14,0.241546
16,0.265700
17,0.309179
18,0.328502
22,0.371981
24,0.415459
53,0.458937
53,0.502415
113,0.545894
188,0.589372
244,0.632850
478,0.676329
1087,0.681159
1118,0.685990
1167,0.690821
1174,0.695652
1181,0.700483
1184,0.705314
1209,0.710145
1222,0.714976
1228,0.719807
1285,0.724638
1310,0.729469
1331,0.734300
1368,0.739130
1374,0.743961
1396,0.748792
1436,0.753623
1461,0.758454
1467,0.763285
1500,0.768116
1544,0.772947
1599,0.777778
1645,0.782609
1690,0.787440
1735,0.792271
1760,0.797101
1778,0.801932
1809,0.806763
1818,0.811594
1902,0.816425
1936,0.821256
2052,0.826087
3108,0.830918
6039,0.835749
7560,0.840580
7574,0.845411
7672,0.850242
7841,0.855072
8047,0.859903
8437,0.864734
8464,0.869565
8831,0.874396
8846,0.879227
8903,0.884058
9003,0.888889
9377,0.893720
9729,0.898551
9984,0.903382
10204,0.908213
10451,0.913043
10573,0.917874
10591,0.922705
13409,0.927536
14850,0.932367
15047,0.937198
15462,0.942029
16010,0.946860
16391,0.951691
17476,0.956522
19989,0.961353
21528,0.966184
25443,0.971014
27130,0.975845
28026,0.980676
55046,0.985507





==> data/syntcomp-lily-si.txt <==
5,0.044355
15,0.087702
37,0.089718
58,0.129032
64,0.172379
74,0.213710
87,0.217742
116,0.223790
174,0.245968
204,0.289315
232,0.305444
306,0.306452
358,0.310484
381,0.311492
420,0.318548
458,0.332661
459,0.335685
508,0.344758
513,0.354839
537,0.383065
612,0.399194
630,0.420363
635,0.431452
684,0.453629
687,0.479839
716,0.490927
762,0.498992
765,0.519153
840,0.533266
855,0.541331
889,0.556452
916,0.559476
918,0.562500
1026,0.565524
1050,0.566532
1233,0.572581
1420,0.586694
1445,0.593750
1516,0.596774
1540,0.609879
1644,0.639113
1734,0.651210
1775,0.673387
1895,0.687500
1925,0.704637
2023,0.726815
2055,0.734879
2130,0.740927
2274,0.765121
2310,0.778226
2312,0.780242
2485,0.781250
2653,0.783266
3834,0.784274
4626,0.790323
4856,0.791331
4956,0.795363
5112,0.801411
5397,0.816532
6070,0.840726
6168,0.853831
6390,0.860887
6608,0.900202
6708,0.901210
6939,0.907258
7284,0.921371
7668,0.936492
7710,0.938508
7826,0.940524
8481,0.941532
8498,0.944556
8944,0.959677
8946,0.969758
9712,0.970766
10062,0.995968
10224,1.000000


==> data/syntcomp-lily-si_eps.txt <==
5,0.042017
15,0.084034
58,0.126050
64,0.168067
74,0.184874
111,0.193277
116,0.210084
148,0.226891
174,0.252101
204,0.294118
306,0.336134
358,0.344538
381,0.361345
508,0.386555
513,0.394958
537,0.428571
684,0.453782
687,0.487395
840,0.504202
855,0.512605
867,0.521008
916,0.537815
1050,0.546218
1065,0.554622
1137,0.563025
1155,0.571429
1156,0.605042
1233,0.655462
1260,0.663866
1420,0.689076
1470,0.697479
1516,0.705882
1540,0.739496
1775,0.747899
2274,0.773109
2313,0.781513
2653,0.798319
3084,0.806723
3855,0.815126
4626,0.831933
4856,0.840336
5590,0.857143
6070,0.882353
6390,0.890756
6608,0.907563
6708,0.915966
7284,0.924370
7668,0.941176
7826,0.957983
8260,0.974790
8946,0.983193
9912,0.991597
10224,1.000000


==> data/syntcomp-lily-si_sem.txt <==
5,0.008696
10,0.043478
15,0.086957
58,0.130435
64,0.147826
96,0.173913
111,0.182609
116,0.226087
148,0.234783
185,0.252174
204,0.295652
222,0.304348
306,0.347826
358,0.373913
381,0.400000
508,0.417391
513,0.426087
537,0.434783
630,0.443478
684,0.460870
687,0.486957
716,0.495652
855,0.513043
867,0.521739
916,0.539130
1155,0.547826
1156,0.582609
1233,0.626087
1260,0.652174
1420,0.678261
1470,0.686957
1516,0.704348
1540,0.739130
1775,0.756522
1895,0.765217
2274,0.773913
2653,0.782609
3084,0.817391
3855,0.826087
4472,0.834783
4856,0.860870
5590,0.878261
6070,0.895652
6390,0.904348
6608,0.930435
7668,0.939130
7826,0.947826
8260,0.965217
8944,0.973913
10224,0.982609
11502,0.991304
12780,1.000000


==> data/syntcomp-ltl2dba-ql.txt <==
11,0.004651
14,0.013953
28,0.018605
97,0.023256
898,0.027907
1035,0.032558
1070,0.037209
1085,0.041860
1113,0.046512
1125,0.051163
1142,0.055814
1143,0.060465
1157,0.065116
1159,0.069767
1213,0.079070
1223,0.083721
1261,0.088372
1267,0.093023
1294,0.097674
1301,0.102326
1309,0.106977
1331,0.111628
1334,0.116279
1339,0.120930
1341,0.125581
1343,0.130233
1366,0.134884
1382,0.139535
1384,0.144186
1388,0.148837
1426,0.153488
1434,0.158140
1472,0.162791
1493,0.167442
1499,0.172093
1508,0.176744
1523,0.181395
1542,0.186047
1554,0.190698
1558,0.195349
1632,0.200000
1642,0.204651
1689,0.209302
1702,0.213953
1720,0.218605
1743,0.223256
1750,0.227907
1755,0.232558
1768,0.237209
1786,0.241860
1799,0.246512
1805,0.251163
1810,0.255814
1838,0.260465
1842,0.265116
1851,0.269767
1856,0.274419
1868,0.279070
1893,0.283721
1894,0.288372
1902,0.293023
1920,0.297674
1948,0.302326
1969,0.306977
1971,0.311628
1990,0.316279
2001,0.320930
2011,0.325581
2031,0.330233
2036,0.334884
2044,0.339535
2055,0.344186
2066,0.348837
2077,0.353488
2082,0.358140
2085,0.362791
2093,0.367442
2101,0.372093
2106,0.376744
2135,0.381395
2151,0.386047
2180,0.390698
2190,0.395349
2202,0.400000
2211,0.404651
2254,0.409302
2273,0.413953
2280,0.418605
2293,0.423256
2301,0.427907
2307,0.437209
2348,0.441860
2349,0.446512
2382,0.451163
2409,0.455814
2421,0.460465
2555,0.465116
2581,0.469767
2582,0.474419
2585,0.479070
2748,0.483721
2760,0.488372
2795,0.493023
2810,0.497674
2842,0.502326
2870,0.506977
2896,0.511628
2906,0.516279
2940,0.520930
2941,0.525581
2969,0.530233
3069,0.534884
3092,0.539535
3170,0.544186
3193,0.548837
3300,0.553488
3313,0.558140
3314,0.562791
3320,0.567442
3337,0.572093
3452,0.576744
3603,0.581395
3659,0.586047
3674,0.590698
3734,0.595349
3830,0.600000
3978,0.604651
4054,0.609302
4956,0.613953
8054,0.618605
8106,0.623256
8508,0.627907
8602,0.632558
8727,0.637209
8743,0.641860
8906,0.646512
9134,0.651163
9259,0.655814
9308,0.660465
9594,0.665116
9920,0.669767
9995,0.674419
10043,0.679070
10168,0.683721
10241,0.688372
10316,0.693023
10547,0.697674
10573,0.702326
10695,0.706977
10889,0.711628
10956,0.716279
11098,0.720930
11224,0.725581
11236,0.730233
11477,0.734884
11581,0.739535
11628,0.744186
11872,0.748837
11958,0.753488
12203,0.758140
12489,0.762791
12561,0.767442
12902,0.772093
13531,0.776744
13533,0.781395
13594,0.786047
13983,0.790698
14022,0.795349
14408,0.800000
14773,0.804651
15065,0.809302
15334,0.813953
15972,0.818605
16059,0.823256
16167,0.827907
16171,0.832558
16204,0.837209
18119,0.841860
19831,0.846512
20155,0.851163
20524,0.855814
20651,0.860465
21286,0.865116
21750,0.869767
22010,0.874419
22411,0.879070
22645,0.883721
26187,0.888372
28365,0.893023
28833,0.897674
29677,0.902326
35763,0.906977
36219,0.911628
36545,0.916279
39292,0.920930
41910,0.925581
45640,0.930233
49095,0.934884
52266,0.939535
54300,0.944186
55485,0.948837
60559,0.953488
62950,0.958140
73684,0.962791
81205,0.967442
95511,0.972093
97575,0.976744
99499,0.981395






==> data/syntcomp-ltl2dba-ql_eps.txt <==
6,0.039370
11,0.078740
23,0.125984
42,0.133858
43,0.165354
57,0.181102
66,0.188976
76,0.244094
294,0.251969
866,0.299213
1166,0.307087
1493,0.314961
1537,0.322835
1895,0.330709
1940,0.338583
1978,0.346457
2108,0.354331
2268,0.362205
2337,0.370079
2408,0.377953
2428,0.385827
2438,0.393701
2451,0.401575
2508,0.409449
2556,0.417323
2574,0.425197
2651,0.433071
2770,0.440945
2771,0.448819
2811,0.456693
2835,0.464567
2845,0.472441
2875,0.480315
2959,0.488189
3055,0.496063
3131,0.503937
3184,0.511811
3199,0.519685
3393,0.527559
3408,0.535433
3484,0.543307
3634,0.551181
3640,0.559055
3789,0.566929
3891,0.574803
4051,0.582677
4070,0.590551
4349,0.598425
4547,0.606299
4755,0.614173
4824,0.622047
4879,0.629921
5026,0.637795
5052,0.645669
5082,0.653543
5184,0.661417
5368,0.669291
5437,0.677165
5716,0.685039
5875,0.692913
6060,0.700787
6098,0.708661
6892,0.716535
7068,0.724409
7293,0.732283
7837,0.740157
7841,0.748031
8994,0.755906
9164,0.763780
9288,0.771654
10487,0.779528
10608,0.787402
11167,0.795276
11209,0.803150
11705,0.811024
12749,0.818898
13919,0.826772
14413,0.834646
16561,0.842520
17309,0.850394
18047,0.858268
18908,0.866142
18973,0.874016
22417,0.881890
25243,0.889764
26270,0.897638
26835,0.905512
28178,0.913386
29656,0.921260
35078,0.929134
38931,0.937008
47491,0.944882
56771,0.952756
59020,0.960630
75129,0.968504
89254,0.976378
99328,0.984252




==> data/syntcomp-ltl2dba-ql_prio.txt <==
11,0.009434
11,0.014151
13,0.018868
548,0.023585
656,0.028302
794,0.033019
796,0.037736
837,0.042453
881,0.047170
910,0.051887
930,0.056604
951,0.061321
980,0.066038
982,0.070755
983,0.075472
1005,0.080189
1007,0.084906
1018,0.089623
1021,0.094340
1037,0.099057
1042,0.103774
1052,0.108491
1053,0.113208
1063,0.117925
1066,0.122642
1068,0.132075
1080,0.141509
1100,0.150943
1103,0.155660
1106,0.165094
1113,0.169811
1119,0.174528
1120,0.179245
1128,0.183962
1140,0.188679
1147,0.193396
1148,0.198113
1152,0.202830
1170,0.207547
1180,0.212264
1209,0.216981
1225,0.221698
1226,0.226415
1236,0.231132
1237,0.235849
1240,0.240566
1255,0.245283
1259,0.254717
1272,0.259434
1275,0.264151
1280,0.268868
1288,0.273585
1291,0.278302
1321,0.283019
1325,0.287736
1331,0.292453
1346,0.297170
1358,0.301887
1361,0.306604
1364,0.311321
1368,0.316038
1386,0.320755
1401,0.325472
1407,0.330189
1464,0.334906
1480,0.339623
1486,0.344340
1491,0.349057
1493,0.353774
1496,0.358491
1510,0.363208
1544,0.367925
1546,0.372642
1562,0.377358
1573,0.382075
1588,0.386792
1618,0.391509
1619,0.396226
1633,0.400943
1645,0.405660
1659,0.410377
1674,0.415094
1684,0.419811
1699,0.424528
1713,0.429245
1724,0.433962
1736,0.438679
1743,0.443396
1745,0.448113
1800,0.452830
1801,0.457547
1808,0.462264
1818,0.466981
1822,0.471698
1835,0.476415
1838,0.481132
1870,0.485849
1880,0.490566
1882,0.495283
1912,0.500000
1983,0.504717
1998,0.509434
2030,0.514151
2032,0.518868
2051,0.523585
2053,0.528302
2057,0.533019
2059,0.537736
2086,0.542453
2101,0.547170
2120,0.551887
2132,0.556604
2184,0.561321
2201,0.566038
2208,0.570755
2210,0.575472
2219,0.580189
2226,0.584906
2281,0.589623
2284,0.594340
2288,0.599057
2310,0.603774
2338,0.608491
2346,0.613208
2366,0.617925
2399,0.622642
2402,0.627358
2429,0.632075
2435,0.636792
2476,0.641509
2483,0.646226
2486,0.650943
2517,0.655660
2559,0.660377
2767,0.665094
2776,0.669811
2935,0.674528
2939,0.679245
3005,0.683962
3120,0.688679
3492,0.693396
3545,0.698113
4811,0.702830
5282,0.707547
5909,0.712264
6299,0.716981
6355,0.721698
6382,0.726415
6588,0.731132
6714,0.735849
6724,0.740566
6729,0.745283
6765,0.750000
6818,0.754717
6912,0.759434
7148,0.764151
7420,0.768868
8397,0.773585
8512,0.778302
8692,0.783019
8724,0.787736
8735,0.792453
8809,0.797170
8924,0.801887
9014,0.806604
9044,0.811321
9119,0.816038
9302,0.820755
9327,0.825472
9353,0.830189
9417,0.834906
9424,0.839623
9444,0.844340
9678,0.849057
9833,0.853774
9948,0.858491
10507,0.863208
11569,0.867925
11750,0.872642
11823,0.877358
12302,0.882075
12731,0.886792
14574,0.891509
15318,0.896226
15663,0.900943
15982,0.905660
16394,0.910377
16474,0.915094
16574,0.919811
16632,0.924528
17188,0.929245
17420,0.933962
17427,0.938679
21275,0.943396
21965,0.948113
22587,0.952830
22906,0.957547
24810,0.962264
30046,0.966981
32335,0.971698
35407,0.976415
39143,0.981132
51527,0.985849
82562,0.990566




==> data/syntcomp-ltl2dba-ql_sem.txt <==
7,0.004785
9,0.009569
10,0.014354
11,0.019139
167,0.023923
314,0.028708
437,0.033493
790,0.038278
825,0.043062
1013,0.047847
1146,0.052632
1154,0.062201
1159,0.066986
1176,0.071770
1177,0.076555
1181,0.081340
1196,0.086124
1197,0.090909
1200,0.095694
1201,0.100478
1210,0.105263
1217,0.110048
1272,0.114833
1281,0.119617
1284,0.124402
1285,0.129187
1297,0.133971
1345,0.138756
1372,0.143541
1373,0.148325
1384,0.153110
1400,0.157895
1419,0.162679
1446,0.167464
1447,0.172249
1483,0.177033
1488,0.181818
1490,0.186603
1538,0.191388
1557,0.196172
1571,0.200957
1581,0.205742
1593,0.210526
1595,0.215311
1596,0.220096
1608,0.224880
1613,0.229665
1631,0.234450
1696,0.239234
1703,0.244019
1706,0.248804
1724,0.253589
1731,0.263158
1752,0.267943
1759,0.272727
1777,0.277512
1780,0.282297
1833,0.287081
1846,0.291866
1849,0.296651
1857,0.301435
1889,0.306220
1893,0.311005
1919,0.315789
1927,0.320574
1950,0.325359
1976,0.330144
2001,0.334928
2022,0.339713
2050,0.349282
2051,0.354067
2060,0.358852
2069,0.363636
2073,0.368421
2115,0.373206
2130,0.377990
2170,0.382775
2176,0.387560
2177,0.392344
2185,0.397129
2189,0.401914
2198,0.406699
2215,0.411483
2249,0.416268
2250,0.421053
2253,0.425837
2263,0.430622
2274,0.435407
2298,0.440191
2303,0.444976
2309,0.449761
2325,0.454545
2326,0.459330
2333,0.464115
2339,0.468900
2347,0.473684
2365,0.478469
2429,0.483254
2464,0.488038
2468,0.492823
2484,0.497608
2485,0.502392
2502,0.507177
2517,0.511962
2550,0.516746
2562,0.521531
2620,0.526316
2627,0.531100
2651,0.535885
2664,0.540670
2688,0.545455
2700,0.550239
2785,0.555024
2805,0.559809
2810,0.564593
2845,0.569378
2874,0.574163
2879,0.578947
2883,0.583732
2888,0.593301
2941,0.598086
2977,0.602871
3197,0.607656
3259,0.612440
3260,0.617225
3302,0.622010
3308,0.626794
3361,0.631579
3443,0.636364
3593,0.641148
3688,0.645933
3709,0.650718
3713,0.655502
3768,0.660287
4056,0.665072
4433,0.669856
4738,0.674641
6397,0.679426
6983,0.684211
7370,0.688995
7667,0.693780
8735,0.698565
8938,0.703349
9009,0.708134
9739,0.712919
9744,0.717703
9861,0.722488
10170,0.727273
10285,0.732057
10406,0.736842
10557,0.741627
10597,0.746411
10622,0.751196
10648,0.755981
10985,0.760766
11071,0.765550
11457,0.770335
11534,0.775120
11601,0.779904
11731,0.784689
11767,0.789474
12266,0.794258
12603,0.799043
12625,0.803828
12626,0.808612
12749,0.813397
12808,0.818182
12930,0.822967
12967,0.827751
14302,0.832536
16059,0.837321
16397,0.842105
17060,0.846890
17142,0.851675
17436,0.856459
17476,0.861244
17740,0.866029
17953,0.870813
18233,0.875598
20993,0.880383
21850,0.885167
23111,0.889952
24007,0.894737
24552,0.899522
24720,0.904306
25586,0.909091
28009,0.913876
29651,0.918660
33178,0.923445
33907,0.928230
33921,0.933014
34826,0.937799
40024,0.942584
40089,0.947368
43050,0.952153
45894,0.956938
48153,0.961722
57069,0.966507
76185,0.971292
77978,0.976077







==> data/syntcomp-ltl2dba-si.txt <==
10,0.000856
12,0.008562
20,0.038527
24,0.070205
30,0.076199
32,0.097603
42,0.098459
48,0.137842
72,0.148973
81,0.162671
84,0.196918
106,0.198630
108,0.200342
126,0.202055
135,0.220034
158,0.222603
159,0.250856
162,0.259418
180,0.293664
212,0.301370
237,0.335616
240,0.340753
243,0.386130
244,0.390411
270,0.467466
324,0.490582
330,0.502568
360,0.534247
366,0.562500
388,0.565925
405,0.567637
440,0.586473
458,0.587329
485,0.594178
488,0.598459
550,0.604452
582,0.623288
603,0.624144
679,0.626712
687,0.634418
776,0.640411
804,0.653253
916,0.681507
1005,0.686644
1175,0.688356
1206,0.707192
1410,0.709760
1468,0.710616
1645,0.720890
1728,0.725171
1835,0.758562
1880,0.772260
2016,0.776541
2040,0.786815
2115,0.791096
2202,0.793664
2304,0.803938
2350,0.808219
2550,0.826199
2592,0.834760
2880,0.840753
3060,0.849315
3168,0.851884
3384,0.856164
3456,0.857021
3595,0.858733
3948,0.865582
4314,0.867295
4512,0.881849
5033,0.884418
5076,0.891267
5640,0.893836
5752,0.894692
6204,0.896404
6471,0.907534
7190,0.918664
7315,0.919521
7909,0.926370
8628,0.927226
10450,0.929795
11495,0.931507
12540,0.941781
13585,0.948630
14630,0.956336
15675,0.958048
16720,0.960616
17765,0.963185
19149,0.965753
25532,0.989726
31915,0.992295
38298,0.998288
44681,1.000000


==> data/syntcomp-ltl2dba-si_eps.txt <==
12,0.007194
20,0.043165
24,0.079137
32,0.115108
48,0.143885
81,0.179856
84,0.215827
158,0.230216
159,0.258993
162,0.294964
180,0.316547
212,0.323741
237,0.338129
240,0.352518
243,0.374101
244,0.381295
270,0.395683
316,0.402878
324,0.417266
330,0.438849
360,0.532374
366,0.589928
485,0.618705
582,0.625899
603,0.633094
660,0.647482
804,0.661871
1005,0.669065
1145,0.705036
1206,0.712230
1410,0.719424
1468,0.733813
1645,0.741007
1728,0.755396
1835,0.769784
1880,0.776978
2040,0.784173
2115,0.798561
2202,0.805755
2304,0.812950
2550,0.834532
2592,0.841727
2876,0.863309
2880,0.870504
3060,0.877698
3948,0.892086
4314,0.906475
4512,0.920863
5640,0.928058
7315,0.935252
10450,0.949640
11495,0.956835
13585,0.964029
19149,0.971223
25532,0.985612
31915,1.000000


==> data/syntcomp-ltl2dba-si_sem.txt <==
20,0.036765
24,0.051471
32,0.080882
36,0.102941
48,0.139706
72,0.147059
81,0.154412
84,0.169118
108,0.183824
120,0.191176
126,0.213235
135,0.220588
159,0.235294
162,0.250000
180,0.301471
212,0.308824
220,0.316176
237,0.338235
240,0.367647
243,0.397059
265,0.404412
270,0.455882
291,0.463235
316,0.470588
318,0.477941
324,0.492647
330,0.514706
360,0.522059
366,0.529412
388,0.544118
395,0.551471
440,0.558824
486,0.580882
488,0.610294
582,0.617647
603,0.625000
610,0.632353
679,0.639706
804,0.647059
916,0.654412
940,0.661765
1005,0.683824
1145,0.713235
1175,0.727941
1410,0.735294
1468,0.750000
1728,0.757353
1880,0.764706
2016,0.772059
2202,0.786765
2550,0.794118
2592,0.801471
2880,0.808824
2936,0.816176
3060,0.830882
3456,0.838235
3570,0.845588
3595,0.860294
3948,0.882353
4080,0.889706
4314,0.897059
5076,0.911765
7909,0.926471
10450,0.933824
14630,0.941176
15675,0.963235
25532,0.970588
31915,0.977941
38298,0.985294
57447,0.992647
63830,1.000000


==> data/syntcomp-ltl2dpa-ql.txt <==
796,0.005650
850,0.011299
904,0.016949
910,0.022599
958,0.028249
963,0.033898
990,0.039548
1001,0.045198
1015,0.050847
1026,0.056497
1061,0.062147
1118,0.067797
1123,0.073446
1127,0.079096
1132,0.084746
1141,0.090395
1171,0.096045
1181,0.101695
1187,0.107345
1230,0.112994
1232,0.118644
1248,0.124294
1265,0.129944
1282,0.135593
1286,0.141243
1287,0.146893
1289,0.152542
1293,0.158192
1299,0.163842
1300,0.169492
1306,0.175141
1313,0.180791
1317,0.186441
1320,0.192090
1342,0.197740
1348,0.203390
1351,0.209040
1352,0.214689
1363,0.220339
1382,0.225989
1383,0.231638
1400,0.237288
1410,0.242938
1413,0.248588
1421,0.254237
1446,0.259887
1449,0.265537
1451,0.271186
1496,0.276836
1538,0.282486
1596,0.288136
1601,0.293785
1615,0.299435
1619,0.310734
1664,0.316384
1667,0.322034
1686,0.327684
1697,0.333333
1706,0.338983
1714,0.344633
1717,0.350282
1757,0.355932
1759,0.361582
1768,0.367232
1778,0.372881
1869,0.378531
1885,0.384181
1898,0.389831
1903,0.395480
2010,0.401130
2050,0.406780
2056,0.412429
2086,0.418079
2098,0.423729
2126,0.435028
2153,0.440678
2211,0.446328
2212,0.451977
2240,0.457627
2241,0.463277
2257,0.468927
2324,0.474576
2351,0.480226
2359,0.485876
2383,0.491525
2417,0.497175
2441,0.502825
2454,0.508475
2631,0.514124
2648,0.519774
2738,0.525424
2769,0.531073
2823,0.536723
2833,0.542373
2854,0.548023
2869,0.553672
2879,0.559322
2930,0.564972
2968,0.570621
3023,0.576271
3061,0.581921
3108,0.587571
3164,0.593220
3264,0.598870
3374,0.604520
3378,0.610169
3893,0.615819
6959,0.621469
7033,0.627119
7104,0.632768
7162,0.638418
7363,0.644068
7682,0.649718
7707,0.655367
7952,0.661017
7967,0.666667
8330,0.672316
8648,0.677966
8900,0.683616
9847,0.689266
10182,0.694915
10491,0.700565
10881,0.706215
10894,0.711864
10930,0.717514
11016,0.723164
11146,0.728814
11572,0.734463
11701,0.740113
11919,0.745763
12070,0.751412
12281,0.757062
12817,0.762712
13034,0.768362
13403,0.774011
13533,0.779661
14849,0.785311
15131,0.790960
15213,0.796610
15408,0.802260
15485,0.807910
19658,0.813559
24022,0.819209
25302,0.824859
27663,0.830508
28670,0.836158
28859,0.841808
36987,0.847458
39589,0.853107
40118,0.858757
40452,0.864407
44211,0.870056
45078,0.875706
45891,0.881356
50364,0.887006
50573,0.892655
53116,0.898305
59303,0.903955
66076,0.909605
66236,0.915254
69316,0.920904
69379,0.926554
72579,0.932203
77614,0.937853
78132,0.943503
94355,0.949153
94714,0.954802










==> data/syntcomp-ltl2dpa-ql_eps.txt <==
931,0.009091
1273,0.018182
1483,0.036364
1602,0.045455
1709,0.054545
1723,0.063636
1725,0.072727
1737,0.081818
1784,0.090909
1812,0.100000
1968,0.109091
1981,0.118182
2008,0.136364
2045,0.145455
2049,0.154545
2082,0.163636
2103,0.181818
2237,0.190909
2354,0.200000
2360,0.209091
2380,0.218182
2397,0.227273
2445,0.236364
2450,0.245455
2676,0.254545
2683,0.263636
2713,0.272727
2775,0.281818
2841,0.290909
2853,0.300000
2864,0.309091
2903,0.318182
2907,0.327273
2959,0.336364
2961,0.345455
3028,0.354545
3408,0.363636
3411,0.372727
3516,0.381818
3615,0.390909
3721,0.400000
3768,0.409091
3816,0.418182
3905,0.427273
3917,0.436364
3929,0.445455
3941,0.454545
3955,0.463636
3966,0.472727
3969,0.481818
3973,0.490909
3997,0.500000
4045,0.509091
4046,0.518182
4064,0.527273
4170,0.536364
4186,0.545455
4232,0.554545
4247,0.563636
4250,0.572727
4284,0.581818
4435,0.590909
4466,0.600000
4633,0.609091
4641,0.618182
4699,0.627273
4708,0.636364
4715,0.645455
4717,0.654545
4911,0.663636
4995,0.672727
5040,0.681818
5156,0.690909
5403,0.700000
5425,0.709091
5435,0.718182
5646,0.727273
5711,0.736364
5837,0.745455
5850,0.754545
6084,0.763636
6322,0.772727
6385,0.781818
6483,0.790909
6655,0.800000
7563,0.809091
7658,0.818182
8338,0.827273
8665,0.836364
9847,0.845455
10131,0.854545
10392,0.863636
11374,0.872727
12740,0.881818
12864,0.890909
13657,0.900000
13787,0.909091
13828,0.918182
13982,0.927273
15440,0.936364
17327,0.945455
19354,0.954545
21027,0.963636
27140,0.972727
62305,0.981818
70997,0.990909



==> data/syntcomp-ltl2dpa-ql_prio.txt <==
820,0.005495
863,0.010989
894,0.016484
896,0.021978
903,0.027473
905,0.032967
913,0.038462
919,0.043956
935,0.049451
946,0.054945
971,0.060440
980,0.065934
987,0.071429
994,0.076923
997,0.087912
1005,0.093407
1048,0.104396
1073,0.109890
1088,0.120879
1102,0.126374
1120,0.131868
1153,0.142857
1154,0.148352
1161,0.153846
1178,0.159341
1192,0.164835
1194,0.170330
1208,0.175824
1226,0.181319
1228,0.186813
1234,0.192308
1236,0.197802
1237,0.203297
1242,0.208791
1253,0.214286
1258,0.219780
1268,0.225275
1272,0.230769
1283,0.236264
1284,0.241758
1307,0.247253
1311,0.252747
1318,0.258242
1320,0.263736
1335,0.269231
1340,0.274725
1360,0.280220
1364,0.285714
1377,0.291209
1388,0.296703
1392,0.302198
1401,0.307692
1415,0.313187
1451,0.318681
1453,0.324176
1458,0.329670
1459,0.335165
1461,0.340659
1498,0.346154
1499,0.351648
1505,0.357143
1509,0.362637
1517,0.368132
1520,0.373626
1527,0.379121
1535,0.384615
1536,0.390110
1543,0.395604
1546,0.401099
1565,0.406593
1587,0.412088
1594,0.417582
1595,0.423077
1603,0.428571
1627,0.434066
1634,0.439560
1641,0.445055
1670,0.450549
1671,0.456044
1718,0.461538
1735,0.467033
1749,0.472527
1758,0.478022
1768,0.483516
1777,0.489011
1793,0.494505
1810,0.500000
1827,0.505495
1828,0.510989
1917,0.516484
1963,0.521978
2010,0.527473
2051,0.532967
2076,0.538462
2086,0.543956
2118,0.549451
2137,0.554945
2146,0.560440
2166,0.565934
2173,0.571429
2294,0.576923
2295,0.582418
2312,0.587912
2337,0.593407
2341,0.598901
2351,0.604396
2367,0.609890
2525,0.615385
2529,0.620879
2570,0.626374
2721,0.631868
2808,0.637363
2813,0.642857
2935,0.648352
2940,0.653846
3061,0.659341
3222,0.664835
3334,0.670330
3571,0.675824
3832,0.681319
4884,0.686813
6816,0.692308
7296,0.697802
7320,0.703297
7397,0.708791
7440,0.714286
7460,0.719780
7617,0.725275
7761,0.730769
7912,0.736264
7932,0.741758
7985,0.747253
8061,0.752747
8117,0.758242
8247,0.763736
8362,0.769231
8390,0.774725
8676,0.780220
8810,0.785714
8939,0.791209
8965,0.796703
9262,0.802198
9265,0.807692
9275,0.813187
11138,0.818681
11574,0.824176
11743,0.829670
11793,0.835165
13115,0.840659
14488,0.846154
14672,0.851648
15001,0.857143
15026,0.862637
17371,0.868132
19017,0.873626
19809,0.879121
32695,0.884615
33822,0.890110
35217,0.895604
36986,0.901099
37703,0.906593
38049,0.912088
49799,0.917582
52539,0.923077
52965,0.928571
63160,0.934066
64071,0.939560
65076,0.945055
65139,0.950549
69734,0.956044
70145,0.961538
85282,0.967033
95676,0.972527







==> data/syntcomp-ltl2dpa-ql_sem.txt <==
216,0.005495
440,0.010989
469,0.016484
591,0.021978
688,0.027473
800,0.032967
801,0.038462
854,0.043956
871,0.049451
897,0.054945
950,0.060440
968,0.065934
1012,0.071429
1015,0.076923
1022,0.082418
1037,0.087912
1098,0.093407
1100,0.098901
1104,0.109890
1140,0.120879
1151,0.126374
1177,0.131868
1258,0.137363
1261,0.142857
1316,0.148352
1323,0.153846
1344,0.159341
1348,0.164835
1373,0.170330
1378,0.175824
1403,0.181319
1410,0.192308
1421,0.197802
1437,0.203297
1466,0.208791
1479,0.214286
1488,0.219780
1495,0.225275
1506,0.230769
1511,0.236264
1537,0.241758
1539,0.247253
1549,0.252747
1563,0.258242
1568,0.263736
1593,0.269231
1624,0.274725
1628,0.280220
1631,0.285714
1646,0.291209
1650,0.296703
1662,0.302198
1665,0.307692
1670,0.313187
1680,0.318681
1695,0.324176
1700,0.329670
1702,0.335165
1707,0.340659
1722,0.346154
1727,0.351648
1748,0.357143
1773,0.362637
1782,0.368132
1803,0.373626
1804,0.379121
1822,0.384615
1827,0.390110
1840,0.395604
1852,0.401099
1858,0.406593
1859,0.417582
1896,0.423077
1899,0.428571
1903,0.434066
1908,0.439560
1915,0.445055
1916,0.450549
1930,0.456044
1941,0.461538
1983,0.467033
2018,0.472527
2027,0.478022
2045,0.483516
2057,0.489011
2064,0.494505
2087,0.500000
2104,0.505495
2124,0.510989
2169,0.516484
2170,0.521978
2220,0.527473
2222,0.532967
2235,0.538462
2284,0.543956
2308,0.549451
2382,0.554945
2408,0.560440
2425,0.565934
2526,0.571429
2703,0.576923
2784,0.582418
2810,0.587912
2831,0.593407
3015,0.598901
3018,0.604396
3048,0.609890
3147,0.615385
3243,0.620879
3253,0.626374
3296,0.631868
3323,0.637363
3417,0.642857
3428,0.648352
3488,0.653846
3779,0.659341
4061,0.664835
5105,0.670330
5106,0.675824
5524,0.681319
5677,0.686813
6082,0.692308
6728,0.697802
6741,0.703297
7136,0.708791
7176,0.714286
7388,0.719780
7461,0.725275
7562,0.730769
7910,0.736264
7956,0.741758
8229,0.747253
8717,0.752747
8769,0.758242
9236,0.763736
9245,0.769231
9343,0.774725
10067,0.780220
10193,0.785714
10929,0.791209
11712,0.796703
12203,0.802198
12847,0.807692
13047,0.813187
13317,0.818681
13638,0.824176
14016,0.829670
14091,0.835165
14307,0.840659
15512,0.846154
16399,0.851648
18386,0.857143
22035,0.862637
23274,0.868132
23589,0.873626
24909,0.879121
25526,0.884615
30446,0.890110
31399,0.895604
33699,0.901099
36636,0.906593
36966,0.912088
37464,0.917582
39891,0.923077
45454,0.928571
52094,0.934066
54557,0.939560
67253,0.945055
73760,0.950549
85001,0.956044










==> data/syntcomp-ltl2dpa-si.txt <==
34,0.007400
60,0.016913
67,0.034884
68,0.072939
78,0.097252
90,0.133192
106,0.146934
108,0.170190
112,0.173362
117,0.194503
134,0.232558
159,0.236786
162,0.258985
168,0.301268
180,0.303383
192,0.313953
194,0.346723
201,0.381607
212,0.385835
225,0.396406
248,0.398520
256,0.421776
265,0.440803
270,0.460888
288,0.461945
291,0.474630
315,0.486258
318,0.490486
320,0.502114
360,0.503171
372,0.523256
384,0.527484
399,0.528541
480,0.531712
496,0.554968
514,0.558140
532,0.563425
576,0.567653
665,0.572939
672,0.605708
771,0.645877
798,0.655391
906,0.658562
931,0.673362
1028,0.675476
1064,0.684989
1208,0.716702
1510,0.727273
1666,0.729387
1904,0.735729
2000,0.737844
2070,0.739958
2142,0.752643
2380,0.767442
2415,0.768499
2618,0.773784
2760,0.774841
2856,0.779070
3105,0.786469
3200,0.788584
3450,0.810782
3600,0.811839
3795,0.822410
4000,0.828753
4140,0.829810
4400,0.830867
4800,0.840381
5200,0.850951
5244,0.852008
5600,0.859408
5681,0.861522
6000,0.863636
6118,0.867865
6400,0.871036
6555,0.877378
6992,0.886892
7429,0.891121
7866,0.898520
8303,0.905920
8740,0.906977
9177,0.908034
9614,0.909091
28574,0.933404
35054,0.934461
37116,0.935518
37366,0.956660
39178,0.960888
41240,0.964059
43302,0.969345
45364,0.973573
47426,0.983087
49488,0.988372
51550,0.992600
53612,0.994715
55674,0.996829
57736,0.998943
59798,1.000000


==> data/syntcomp-ltl2dpa-si_eps.txt <==
34,0.008929
60,0.053571
68,0.080357
102,0.089286
108,0.116071
112,0.125000
117,0.169643
128,0.187500
134,0.241071
135,0.258929
159,0.312500
162,0.330357
168,0.357143
180,0.366071
192,0.392857
201,0.428571
224,0.437500
225,0.455357
291,0.473214
372,0.491071
384,0.517857
388,0.544643
399,0.553571
480,0.571429
496,0.598214
532,0.607143
714,0.616071
771,0.633929
798,0.651786
906,0.669643
931,0.687500
952,0.696429
1028,0.723214
1190,0.741071
1208,0.750000
1428,0.758929
1510,0.776786
1725,0.803571
2000,0.821429
2070,0.830357
2400,0.839286
2415,0.848214
2622,0.866071
2800,0.883929
3059,0.901786
3933,0.910714
8792,0.919643
10990,0.928571
13188,0.937500
16496,0.955357
17584,0.973214
18558,0.991071
20620,1.000000


==> data/syntcomp-ltl2dpa-si_sem.txt <==
60,0.009091
68,0.027273
90,0.054545
102,0.081818
106,0.100000
117,0.127273
120,0.136364
134,0.172727
156,0.181818
159,0.190909
162,0.200000
168,0.236364
180,0.245455
192,0.263636
195,0.272727
201,0.300000
216,0.327273
224,0.336364
225,0.345455
256,0.354545
265,0.363636
268,0.390909
270,0.400000
288,0.418182
291,0.445455
315,0.463636
318,0.472727
360,0.481818
372,0.500000
384,0.509091
448,0.527273
480,0.536364
485,0.554545
496,0.581818
512,0.590909
665,0.609091
771,0.618182
798,0.627273
906,0.645455
952,0.654545
1028,0.681818
1190,0.690909
1197,0.700000
1208,0.727273
1285,0.736364
1463,0.745455
1666,0.763636
1748,0.772727
1904,0.781818
2070,0.800000
2185,0.818182
2400,0.827273
2415,0.836364
2800,0.854545
3059,0.872727
3200,0.890909
3450,0.900000
5175,0.909091
14434,0.918182
16496,0.936364
21980,0.945455
24178,0.954545
24744,0.963636
28868,0.972727
30772,0.990909
46158,1.000000


==> data/syntcomp-unrealizable-ql.txt <==
57,0.002155
67,0.004310
78,0.006466
85,0.008621
94,0.010776
98,0.012931
100,0.015086
101,0.017241
104,0.019397
109,0.021552
117,0.023707
119,0.028017
122,0.030172
127,0.034483
128,0.043103
130,0.045259
131,0.047414
134,0.051724
136,0.056034
137,0.058190
140,0.060345
142,0.062500
144,0.068966
145,0.071121
147,0.073276
148,0.075431
150,0.077586
156,0.079741
158,0.081897
170,0.084052
181,0.086207
185,0.088362
191,0.090517
195,0.092672
207,0.096983
211,0.099138
214,0.101293
227,0.103448
229,0.105603
238,0.107759
247,0.109914
258,0.112069
265,0.114224
273,0.116379
307,0.118534
308,0.120690
309,0.122845
323,0.125000
324,0.127155
331,0.129310
349,0.131466
361,0.133621
374,0.135776
377,0.137931
378,0.140086
381,0.142241
382,0.146552
383,0.148707
384,0.150862
386,0.155172
387,0.161638
389,0.163793
391,0.168103
392,0.170259
393,0.172414
394,0.174569
396,0.178879
397,0.181034
398,0.183190
399,0.185345
400,0.187500
403,0.191810
405,0.193966
415,0.198276
418,0.200431
419,0.202586
426,0.204741
427,0.206897
430,0.209052
434,0.211207
435,0.213362
444,0.217672
449,0.219828
451,0.221983
455,0.224138
458,0.226293
464,0.228448
473,0.230603
480,0.232759
483,0.234914
489,0.237069
493,0.239224
495,0.241379
496,0.243534
501,0.247845
507,0.250000
512,0.252155
514,0.254310
515,0.258621
516,0.262931
517,0.267241
519,0.269397
526,0.271552
530,0.273707
531,0.275862
532,0.278017
533,0.282328
537,0.284483
539,0.286638
541,0.288793
542,0.290948
543,0.293103
545,0.295259
547,0.299569
551,0.306034
552,0.308190
555,0.310345
556,0.314655
558,0.318966
559,0.321121
561,0.327586
562,0.329741
566,0.331897
574,0.334052
576,0.336207
579,0.338362
591,0.340517
597,0.342672
598,0.344828
600,0.346983
602,0.353448
603,0.357759
620,0.359914
621,0.362069
622,0.364224
625,0.366379
631,0.370690
635,0.372845
636,0.375000
637,0.377155
639,0.381466
640,0.383621
642,0.385776
646,0.387931
649,0.390086
653,0.392241
661,0.394397
663,0.396552
667,0.398707
674,0.400862
699,0.403017
703,0.405172
704,0.407328
721,0.409483
732,0.411638
759,0.413793
762,0.415948
763,0.418103
766,0.420259
778,0.422414
803,0.424569
804,0.428879
813,0.433190
814,0.435345
832,0.437500
844,0.439655
853,0.441810
885,0.443966
911,0.446121
923,0.448276
927,0.450431
933,0.452586
940,0.454741
957,0.456897
973,0.459052
1012,0.461207
1021,0.463362
1032,0.465517
1034,0.467672
1042,0.469828
1055,0.471983
1064,0.474138
1070,0.476293
1083,0.478448
1093,0.482759
1097,0.484914
1155,0.487069
1188,0.489224
1204,0.491379
1209,0.493534
1211,0.495690
1215,0.500000
1235,0.502155
1236,0.504310
1241,0.506466
1258,0.508621
1272,0.510776
1274,0.512931
1289,0.515086
1291,0.517241
1294,0.519397
1295,0.521552
1298,0.523707
1303,0.528017
1304,0.530172
1306,0.532328
1319,0.534483
1322,0.536638
1327,0.538793
1330,0.540948
1333,0.543103
1336,0.545259
1337,0.547414
1338,0.549569
1343,0.551724
1346,0.553879
1347,0.556034
1348,0.558190
1351,0.560345
1356,0.562500
1358,0.564655
1363,0.566810
1367,0.573276
1369,0.575431
1373,0.577586
1375,0.579741
1376,0.581897
1379,0.584052
1387,0.588362
1389,0.590517
1398,0.592672
1403,0.594828
1404,0.596983
1406,0.599138
1407,0.601293
1410,0.603448
1416,0.605603
1418,0.607759
1426,0.609914
1427,0.612069
1432,0.614224
1433,0.616379
1434,0.618534
1435,0.620690
1439,0.622845
1440,0.625000
1441,0.627155
1444,0.629310
1446,0.631466
1447,0.633621
1448,0.635776
1449,0.640086
1452,0.642241
1454,0.644397
1457,0.646552
1459,0.648707
1461,0.650862
1462,0.653017
1463,0.655172
1475,0.657328
1478,0.659483
1480,0.661638
1485,0.663793
1489,0.665948
1490,0.668103
1499,0.672414
1504,0.674569
1512,0.676724
1515,0.678879
1516,0.681034
1517,0.683190
1518,0.687500
1520,0.689655
1522,0.691810
1526,0.696121
1529,0.700431
1535,0.702586
1538,0.704741
1539,0.709052
1541,0.711207
1546,0.713362
1568,0.715517
1569,0.717672
1583,0.721983
1584,0.724138
1593,0.726293
1600,0.728448
1604,0.730603
1610,0.732759
1623,0.734914
1649,0.737069
1662,0.739224
1665,0.741379
1704,0.743534
1712,0.745690
1717,0.747845
1723,0.750000
1724,0.752155
1734,0.756466
1738,0.758621
1764,0.760776
1777,0.762931
1800,0.765086
1801,0.767241
1856,0.769397
2069,0.771552
2225,0.773707
2269,0.775862
2315,0.778017
3065,0.780172
3202,0.782328
3327,0.784483
3423,0.786638
3601,0.788793
3783,0.790948
3991,0.793103
4029,0.795259
4087,0.797414
4094,0.799569
4124,0.801724
4130,0.803879
4148,0.806034
4163,0.808190
4172,0.810345
4179,0.812500
4189,0.814655
4246,0.816810
4249,0.818966
4337,0.823276
4366,0.825431
4372,0.827586
4638,0.829741
4719,0.831897
4811,0.834052
4825,0.836207
4966,0.838362
5194,0.840517
5404,0.842672
5587,0.844828
5599,0.846983
5638,0.849138
5727,0.851293
5772,0.853448
5801,0.855603
5808,0.857759
5851,0.859914
5854,0.862069
5891,0.864224
5952,0.866379
6084,0.868534
6123,0.870690
6188,0.872845
6206,0.875000
6327,0.877155
6346,0.879310
6366,0.881466
6557,0.883621
6629,0.885776
6856,0.887931
6859,0.890086
7104,0.892241
7110,0.894397
7137,0.896552
7278,0.898707
7327,0.900862
7524,0.903017
7667,0.905172
7723,0.907328
7842,0.909483
7975,0.911638
8070,0.913793
8121,0.915948
8246,0.918103
8307,0.920259
8416,0.922414
8503,0.924569
8510,0.926724
8518,0.928879
8586,0.931034
8740,0.933190
8742,0.935345
8789,0.937500
9074,0.939655
9254,0.941810
9318,0.943966
9425,0.946121
9593,0.948276
9759,0.950431
10178,0.952586
10602,0.954741
10982,0.956897
11271,0.959052
12530,0.961207
12882,0.963362
12989,0.965517
13821,0.967672
14728,0.969828
16138,0.971983
17165,0.974138
19490,0.976293
19604,0.978448
25214,0.980603
25704,0.982759
26102,0.984914
34853,0.987069
36922,0.989224
37273,0.991379
38301,0.993534
38576,0.995690




==> data/syntcomp-unrealizable-ql_eps.txt <==
9,0.022814
10,0.045627
10,0.068441
10,0.311787
12,0.376426
12,0.418251
12,0.437262
12,0.463878
12,0.486692
12,0.505703
12,0.524715
13,0.528517
14,0.547529
14,0.562738
64,0.566540
94,0.570342
141,0.574144
151,0.577947
155,0.581749
158,0.585551
159,0.589354
160,0.593156
161,0.596958
162,0.600760
163,0.604563
167,0.608365
173,0.612167
179,0.615970
181,0.619772
182,0.623574
197,0.627376
204,0.631179
218,0.634981
234,0.638783
291,0.642586
319,0.646388
350,0.650190
375,0.653992
384,0.657795
396,0.661597
406,0.665399
408,0.669202
435,0.673004
439,0.676806
451,0.680608
495,0.684411
518,0.688213
526,0.692015
573,0.695817
596,0.699620
641,0.703422
670,0.707224
687,0.711027
694,0.714829
710,0.718631
711,0.722433
720,0.726236
729,0.730038
732,0.733840
739,0.737643
751,0.741445
762,0.745247
765,0.749049
771,0.752852
826,0.756654
889,0.760456
896,0.764259
899,0.768061
934,0.771863
949,0.775665
972,0.779468
975,0.783270
1001,0.787072
1020,0.790875
1051,0.794677
1072,0.798479
1087,0.802281
1089,0.806084
1094,0.809886
1111,0.813688
1123,0.817490
1127,0.821293
1133,0.825095
1141,0.828897
1157,0.832700
1162,0.836502
1182,0.840304
1185,0.844106
1189,0.847909
1197,0.851711
1201,0.855513
1214,0.859316
1226,0.863118
1243,0.866920
1244,0.870722
1254,0.874525
1267,0.878327
1315,0.882129
1318,0.885932
1403,0.889734
1474,0.893536
1645,0.897338
1655,0.901141
1658,0.904943
1693,0.908745
1760,0.912548
1774,0.916350
1825,0.920152
1955,0.923954
1964,0.927757
2035,0.931559
2038,0.935361
2053,0.939163
2115,0.942966
2120,0.946768
2126,0.950570
2232,0.954373
2310,0.958175
2313,0.961977
2569,0.965779
2574,0.969582
2777,0.973384
3213,0.977186
4074,0.980989
18061,0.984791
19048,0.988593
21266,0.992395
29596,0.996198
34559,1.000000


==> data/syntcomp-unrealizable-ql_prio.txt <==
58,0.002237
61,0.004474
74,0.006711
81,0.008949
97,0.011186
99,0.013423
102,0.015660
107,0.020134
114,0.022371
117,0.024609
118,0.029083
123,0.031320
125,0.033557
126,0.035794
128,0.038031
129,0.040268
130,0.042506
131,0.044743
133,0.049217
134,0.051454
136,0.053691
138,0.055928
139,0.058166
140,0.060403
141,0.062640
146,0.064877
147,0.069351
150,0.071588
155,0.073826
157,0.076063
176,0.078300
189,0.080537
194,0.082774
204,0.085011
210,0.087248
214,0.089485
215,0.091723
219,0.093960
221,0.096197
223,0.102908
224,0.105145
225,0.107383
242,0.109620
255,0.111857
256,0.114094
259,0.116331
260,0.118568
262,0.120805
283,0.123043
294,0.125280
296,0.127517
310,0.129754
314,0.131991
345,0.134228
359,0.136465
361,0.140940
362,0.145414
370,0.147651
374,0.149888
375,0.154362
377,0.156600
380,0.158837
381,0.161074
382,0.163311
385,0.167785
386,0.174497
387,0.176734
390,0.181208
393,0.183445
395,0.185682
404,0.187919
405,0.190157
406,0.192394
411,0.194631
412,0.196868
416,0.199105
417,0.201342
418,0.203579
421,0.205817
426,0.208054
428,0.210291
437,0.212528
453,0.214765
456,0.219239
463,0.221477
469,0.223714
476,0.225951
477,0.228188
480,0.230425
490,0.232662
496,0.234899
502,0.237136
505,0.239374
507,0.241611
508,0.243848
510,0.246085
512,0.248322
514,0.250559
515,0.255034
520,0.259508
521,0.261745
522,0.266219
523,0.268456
524,0.270694
526,0.275168
527,0.279642
531,0.286353
533,0.288591
536,0.293065
539,0.295302
540,0.297539
544,0.304251
546,0.306488
547,0.308725
548,0.310962
549,0.313199
554,0.315436
555,0.317673
556,0.319911
561,0.322148
566,0.324385
568,0.326622
569,0.328859
570,0.331096
574,0.333333
576,0.335570
580,0.337808
581,0.340045
582,0.344519
583,0.346756
586,0.348993
587,0.351230
588,0.353468
590,0.355705
591,0.357942
592,0.360179
601,0.362416
604,0.364653
605,0.366890
606,0.369128
609,0.371365
611,0.373602
619,0.375839
625,0.378076
627,0.380313
635,0.382550
637,0.384787
650,0.387025
659,0.389262
660,0.391499
661,0.393736
664,0.395973
665,0.398210
669,0.400447
674,0.402685
677,0.404922
682,0.407159
683,0.411633
694,0.413870
695,0.416107
702,0.418345
706,0.420582
708,0.422819
716,0.425056
723,0.427293
746,0.429530
756,0.431767
771,0.434004
774,0.436242
776,0.438479
795,0.440716
798,0.442953
813,0.445190
814,0.447427
826,0.449664
827,0.451902
834,0.454139
857,0.456376
881,0.458613
921,0.460850
950,0.463087
956,0.465324
967,0.467562
971,0.469799
973,0.472036
978,0.474273
981,0.476510
1002,0.478747
1015,0.480984
1041,0.483221
1043,0.485459
1080,0.487696
1087,0.489933
1088,0.492170
1101,0.494407
1104,0.496644
1105,0.498881
1130,0.501119
1187,0.503356
1192,0.505593
1196,0.507830
1203,0.510067
1205,0.512304
1218,0.514541
1236,0.516779
1241,0.519016
1253,0.521253
1258,0.523490
1259,0.527964
1261,0.530201
1267,0.532438
1269,0.534676
1270,0.536913
1276,0.539150
1279,0.541387
1286,0.543624
1291,0.545861
1293,0.548098
1298,0.552573
1300,0.554810
1301,0.557047
1303,0.559284
1305,0.563758
1310,0.565996
1324,0.568233
1325,0.570470
1332,0.572707
1340,0.577181
1341,0.579418
1345,0.581655
1347,0.583893
1348,0.586130
1350,0.588367
1351,0.590604
1361,0.592841
1366,0.595078
1370,0.597315
1376,0.601790
1379,0.604027
1384,0.606264
1386,0.608501
1391,0.610738
1393,0.615213
1398,0.617450
1399,0.619687
1403,0.621924
1409,0.624161
1412,0.626398
1417,0.628635
1423,0.630872
1427,0.637584
1430,0.639821
1433,0.644295
1440,0.646532
1444,0.648770
1447,0.653244
1452,0.655481
1455,0.659955
1458,0.662192
1463,0.664430
1465,0.668904
1467,0.671141
1470,0.675615
1473,0.677852
1475,0.680089
1480,0.682327
1481,0.684564
1489,0.686801
1491,0.689038
1496,0.691275
1509,0.693512
1521,0.695749
1526,0.697987
1527,0.700224
1533,0.704698
1535,0.706935
1537,0.709172
1538,0.711409
1542,0.713647
1547,0.715884
1549,0.718121
1551,0.720358
1552,0.722595
1553,0.724832
1558,0.727069
1562,0.729306
1569,0.731544
1574,0.733781
1576,0.738255
1584,0.740492
1588,0.742729
1594,0.744966
1601,0.747204
1626,0.749441
1632,0.751678
1645,0.753915
1657,0.756152
1666,0.758389
1693,0.760626
1718,0.762864
1733,0.765101
1735,0.767338
1736,0.769575
1739,0.771812
1787,0.774049
1793,0.776286
1795,0.778523
1808,0.780761
1830,0.782998
1870,0.785235
1876,0.787472
1908,0.789709
2089,0.791946
2972,0.794183
3419,0.796421
3433,0.798658
3907,0.800895
3919,0.803132
3990,0.805369
4213,0.807606
4247,0.809843
4649,0.812081
4767,0.814318
4891,0.816555
4965,0.818792
5041,0.821029
5126,0.823266
5239,0.825503
5265,0.827740
5297,0.829978
5566,0.832215
5713,0.834452
6138,0.836689
6409,0.838926
6446,0.841163
6521,0.843400
6528,0.845638
6763,0.847875
7012,0.850112
7055,0.852349
7259,0.854586
7291,0.856823
7974,0.859060
8643,0.861298
8992,0.863535
9962,0.865772
10214,0.868009
10532,0.870246
10865,0.872483
10907,0.874720
10964,0.876957
11273,0.879195
11417,0.881432
11993,0.883669
12445,0.885906
13249,0.888143
13262,0.890380
13437,0.892617
13517,0.894855
13705,0.897092
13757,0.899329
14555,0.901566
14587,0.903803
14735,0.906040
14780,0.908277
14979,0.910515
15571,0.912752
16045,0.914989
16431,0.917226
16486,0.919463
16861,0.921700
17253,0.923937
17851,0.926174
18164,0.928412
18203,0.930649
18275,0.932886
18355,0.935123
18970,0.937360
19009,0.939597
20067,0.941834
20126,0.944072
20925,0.946309
21240,0.948546
21257,0.950783
22300,0.953020
23581,0.955257
28967,0.957494
29252,0.959732
30659,0.961969
31288,0.964206
32090,0.966443
34527,0.968680
36068,0.970917
37887,0.973154
40113,0.975391
45394,0.977629
46286,0.979866
46412,0.982103
46764,0.984340
47196,0.986577
47559,0.988814
48944,0.991051
52932,0.993289
60058,0.995526
66497,0.997763
76398,1.000000


==> data/syntcomp-unrealizable-ql_sem.txt <==
10,0.008969
10,0.029148
10,0.271300
11,0.273543
12,0.334081
12,0.340807
12,0.381166
12,0.401345
12,0.421525
12,0.441704
12,0.461883
13,0.464126
14,0.484305
14,0.493274
14,0.497758
16,0.500000
18,0.502242
80,0.504484
82,0.506726
103,0.508969
114,0.513453
118,0.515695
125,0.517937
126,0.520179
129,0.522422
135,0.524664
136,0.526906
137,0.529148
142,0.531390
143,0.533632
159,0.535874
166,0.538117
200,0.540359
205,0.542601
214,0.544843
236,0.547085
243,0.551570
244,0.553812
248,0.556054
253,0.558296
255,0.560538
256,0.565022
258,0.569507
259,0.571749
261,0.573991
263,0.576233
268,0.578475
272,0.582960
273,0.585202
275,0.587444
276,0.589686
291,0.591928
301,0.594170
309,0.596413
320,0.598655
333,0.600897
341,0.603139
355,0.605381
381,0.607623
392,0.609865
406,0.612108
407,0.616592
409,0.618834
413,0.623318
419,0.627803
424,0.630045
425,0.632287
427,0.634529
441,0.636771
444,0.639013
449,0.641256
450,0.643498
452,0.645740
470,0.647982
472,0.650224
474,0.652466
475,0.654709
484,0.656951
498,0.659193
505,0.661435
506,0.663677
518,0.668161
522,0.670404
523,0.672646
527,0.674888
548,0.677130
555,0.679372
565,0.681614
566,0.683857
581,0.686099
586,0.688341
591,0.690583
595,0.692825
598,0.695067
599,0.699552
602,0.701794
605,0.704036
610,0.706278
618,0.708520
624,0.710762
659,0.713004
660,0.715247
668,0.717489
669,0.719731
671,0.721973
673,0.724215
677,0.726457
678,0.728700
683,0.730942
687,0.733184
698,0.737668
706,0.739910
710,0.742152
727,0.744395
729,0.746637
733,0.748879
741,0.751121
744,0.753363
753,0.755605
756,0.757848
758,0.760090
761,0.762332
767,0.764574
795,0.766816
803,0.769058
806,0.771300
814,0.773543
830,0.775785
846,0.778027
847,0.780269
866,0.782511
876,0.784753
877,0.786996
897,0.789238
899,0.791480
903,0.793722
906,0.795964
971,0.798206
976,0.800448
1062,0.802691
1066,0.804933
1071,0.807175
1075,0.809417
1119,0.811659
1130,0.813901
1150,0.816143
1168,0.818386
1175,0.820628
1198,0.822870
1199,0.825112
1203,0.827354
1234,0.829596
1247,0.834081
1297,0.836323
1304,0.838565
1309,0.840807
1313,0.843049
1322,0.845291
1335,0.847534
1368,0.849776
1372,0.852018
1377,0.854260
1396,0.856502
1407,0.858744
1446,0.860987
1481,0.863229
1512,0.865471
1532,0.867713
1566,0.869955
1612,0.872197
1656,0.874439
1677,0.876682
1683,0.878924
1691,0.881166
1722,0.883408
1755,0.885650
1759,0.887892
1766,0.890135
1784,0.892377
1831,0.894619
1888,0.896861
2110,0.899103
2140,0.901345
2201,0.903587
2371,0.905830
2461,0.908072
2494,0.910314
2523,0.912556
2539,0.914798
2690,0.917040
2817,0.919283
2996,0.921525
3022,0.923767
3138,0.926009
3286,0.928251
3431,0.930493
4258,0.932735
4266,0.934978
4270,0.937220
4963,0.939462
5622,0.941704
6001,0.943946
6193,0.946188
6252,0.948430
6352,0.950673
6960,0.952915
7106,0.955157
7686,0.957399
8621,0.959641
8667,0.961883
9418,0.964126
9468,0.966368
9711,0.968610
9950,0.970852
10804,0.973094
11180,0.975336
11564,0.977578
11636,0.979821
13398,0.982063
18348,0.984305
20285,0.986547
23752,0.988789
26090,0.991031
37520,0.993274
45548,0.995516
57966,0.997758
60537,1.000000


==> data/syntcomp-unrealizable-si.txt <==
112,0.021336
114,0.086735
162,0.091373
168,0.101577
171,0.275510
224,0.283859
243,0.299165
326,0.305659
489,0.308905
576,0.315399
592,0.319109
652,0.322356
736,0.336271
815,0.343228
844,0.347866
864,0.378015
888,0.391929
908,0.395640
938,0.443878
940,0.475417
942,0.476809
974,0.477737
1104,0.483766
1152,0.487013
1184,0.489332
1256,0.496289
1266,0.509740
1362,0.515306
1368,0.518089
1407,0.529685
1410,0.538033
1461,0.543599
1570,0.546846
1688,0.548701
1794,0.564471
1810,0.583952
1816,0.587199
1884,0.595547
1948,0.606215
2052,0.619202
2270,0.622449
2435,0.625232
2448,0.627551
2691,0.631725
2715,0.632189
2724,0.636364
2736,0.640538
3304,0.651206
3672,0.664193
3814,0.673469
4572,0.692486
4606,0.695269
4784,0.709184
4896,0.713822
4956,0.723098
5721,0.733302
6858,0.734230
6909,0.746753
7176,0.752783
7628,0.753247
8926,0.756957
9212,0.761596
13389,0.776438
17288,0.786178
17468,0.790816
17566,0.791280
17852,0.792672
19716,0.798701
20184,0.807050
20748,0.816327
21610,0.825139
21835,0.839981
21896,0.842764
24645,0.854360
25230,0.863173
25932,0.864100
25935,0.873840
26349,0.875696
27370,0.889610
27584,0.891466
29574,0.893321
30276,0.895640
31122,0.896104
32844,0.898887
34480,0.913729
34856,0.919759
40960,0.924397
41376,0.927180
43570,0.940167
45210,0.945733
49152,0.958720
52284,0.959647
52988,0.961503
54252,0.973562
57344,0.975417
63294,0.977737
66235,0.990724
79482,0.994898
92729,0.995362










==> data/syntcomp-unrealizable-si_eps.txt <==
112,0.034615
114,0.157692
162,0.169231
168,0.180769
171,0.288462
224,0.300000
243,0.307692
326,0.319231
489,0.323077
576,0.330769
592,0.338462
736,0.357692
815,0.361538
844,0.365385
864,0.376923
888,0.380769
908,0.392308
938,0.457692
940,0.496154
942,0.500000
974,0.503846
1152,0.523077
1184,0.530769
1256,0.534615
1266,0.542308
1362,0.546154
1368,0.553846
1461,0.565385
1570,0.569231
1688,0.576923
1794,0.607692
1810,0.626923
1884,0.630769
1948,0.634615
2052,0.642308
2198,0.646154
2270,0.650000
2448,0.653846
2736,0.657692
3304,0.673077
3672,0.676923
3814,0.688462
4572,0.707692
4784,0.719231
4896,0.730769
4956,0.734615
6909,0.742308
7628,0.750000
8926,0.753846
9212,0.765385
9568,0.773077
13389,0.780769
17288,0.784615
17468,0.788462
17852,0.796154
19716,0.800000
21610,0.803846
21835,0.815385
24645,0.819231
25230,0.823077
25932,0.834615
25935,0.853846
26202,0.857692
27370,0.861538
30276,0.865385
32768,0.869231
32844,0.880769
34480,0.888462
34503,0.900000
35322,0.903846
38318,0.907692
40368,0.915385
40960,0.919231
41376,0.926923
43570,0.934615
45210,0.938462
48272,0.942308
49152,0.946154
52284,0.950000
54252,0.961538
57344,0.965385
60998,0.969231
63294,0.973077
65536,0.976923
69712,0.980769





==> data/syntcomp-unrealizable-si_sem.txt <==
112,0.026217
114,0.146067
171,0.250936
224,0.265918
243,0.284644
326,0.292135
489,0.295880
576,0.310861
592,0.314607
736,0.333333
815,0.340824
844,0.344569
864,0.355805
888,0.370787
908,0.378277
938,0.438202
940,0.468165
1152,0.479401
1256,0.483146
1266,0.486891
1362,0.490637
1368,0.498127
1410,0.505618
1461,0.513109
1570,0.520599
1688,0.531835
1794,0.550562
1810,0.569288
1948,0.580524
2198,0.588015
2448,0.591760
2724,0.599251
2736,0.610487
3304,0.629213
3672,0.636704
3814,0.651685
4572,0.670412
4784,0.677903
4896,0.685393
6909,0.692884
7176,0.696629
7628,0.700375
8926,0.711610
9212,0.722846
9568,0.730337
13389,0.737828
14850,0.756554
17566,0.760300
21610,0.767790
25230,0.771536
25932,0.779026
25935,0.786517
26202,0.805243
26349,0.808989
29574,0.823970
29880,0.842697
30254,0.846442
30276,0.850187
31122,0.857678
32844,0.865169
34480,0.868914
34503,0.872659
35132,0.883895
35322,0.891386
36309,0.895131
38318,0.902622
40368,0.906367
41376,0.917603
43570,0.921348
43792,0.925094
48272,0.928839
52284,0.932584
54252,0.943820
57344,0.951311
60998,0.955056
63294,0.958801
65536,0.970037
69712,0.973783
72336,0.977528
78426,0.981273
79482,0.992509
92729,0.996255


